Fine-Tuning of Neural Network Approximate MPC without Retraining via Bayesian Optimization

Approximate model-predictive control (AMPC) aims to imitate an MPC's behavior with a neural network, removing the need to solve an expensive optimization problem at runtime. However, during deployment, the parameters of the underlying MPC must usually be fine-tuned. This often renders AMPC impractical as it requires repeatedly generating a new dataset and retraining the neural network. Recent work addresses this problem by adapting AMPC without retraining using approximated sensitivities of the MPC's optimization problem. Currently, this adaption must be done by hand, which is labor-intensive and can be unintuitive for high-dimensional systems. To solve this issue, we propose using Bayesian optimization to tune the parameters of AMPC policies based on experimental data. By combining model-based control with direct and local learning, our approach achieves superior performance to nominal AMPC on hardware, with minimal experimentation. This allows automatic and data-efficient adaptation of AMPC to new system instances and fine-tuning to cost functions that are difficult to directly implement in MPC. We demonstrate the proposed method in hardware experiments for the swing-up maneuver on an inverted cartpole and yaw control of an under-actuated balancing unicycle robot, a challenging control problem.

==> figures/hardwareresults/cartpole_hardware_random_mean_min_max_reward.csv <==
epoch,mean,min,max,mean_initial,logmean,logmin,logmax,logmean_initial
0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,1.0
1.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,1.0
2.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,1.0
3.0,0.028734594003847203,0.0,0.143672970019236,0.0,1.0,1.0,1.0,1.0
4.0,0.028734594003847203,0.0,0.143672970019236,0.0,1.0,1.0,1.0,1.0
5.0,0.028734594003847203,0.0,0.143672970019236,0.0,1.0,1.0,1.0,1.0
6.0,0.10946467701036207,0.0,0.5473233850518103,0.0,1.0,1.0,1.0,1.0
7.0,0.10946467701036207,0.0,0.5473233850518103,0.0,1.0,1.0,1.0,1.0
8.0,0.10946467701036207,0.0,0.5473233850518103,0.0,1.0,1.0,1.0,1.0
9.0,0.10946467701036207,0.0,0.5473233850518103,0.0,1.0,1.0,1.0,1.0
10.0,0.10946467701036207,0.0,0.5473233850518103,0.0,1.0,1.0,1.0,1.0
11.0,0.17138024216813505,0.0,0.5473233850518103,0.0,1.0,1.0,1.0,1.0
12.0,0.17138024216813505,0.0,0.5473233850518103,0.0,1.0,1.0,1.0,1.0
13.0,0.25350389592877987,0.0,0.7201960945920889,0.0,1.0,1.0,1.0,1.0
14.0,0.25350389592877987,0.0,0.7201960945920889,0.0,1.0,1.0,1.0,1.0
15.0,0.25350389592877987,0.0,0.7201960945920889,0.0,1.0,1.0,1.0,1.0
16.0,0.25350389592877987,0.0,0.7201960945920889,0.0,1.0,1.0,1.0,1.0
17.0,0.25350389592877987,0.0,0.7201960945920889,0.0,1.0,1.0,1.0,1.0
18.0,0.25350389592877987,0.0,0.7201960945920889,0.0,1.0,1.0,1.0,1.0
19.0,0.25350389592877987,0.0,0.7201960945920889,0.0,1.0,1.0,1.0,1.0


==> figures/hardwareresults/cartpole_hardware_turbo_best.csv <==
time,position_cart,angle_pendulum
0.0,-0.00404931,3.2689153071795864
0.049999999999999996,-0.0141726,3.310335307179586
0.09999999999999999,-0.0440419,3.3778253071795863
0.15,-0.0883796,3.4637253071795864
0.19999999999999998,-0.143933,3.5511653071795863
0.24999999999999997,-0.205878,3.6309353071795862
0.3,-0.267982,3.6846253071795863
0.35,-0.322762,3.698425307179586
0.39999999999999997,-0.360047,3.6539453071795864
0.44999999999999996,-0.367873,3.535825307179586
0.49999999999999994,-0.371354,3.396235307179586
0.5499999999999999,-0.37422,3.235165307179586
0.6,-0.354406,3.03268
0.6499999999999999,-0.320146,2.80718
0.7,-0.273738,2.57862
0.7499999999999999,-0.219004,2.36847
0.7999999999999999,-0.158014,2.1843900000000005
0.85,-0.0914735,2.0417299999999994
0.8999999999999999,-0.0207698,1.9420200000000003
0.95,0.0522316,1.8914
0.9999999999999999,0.127167,1.8868
1.0499999999999998,0.203284,1.9328199999999995
1.0999999999999999,0.277037,2.02639
1.15,0.339573,2.1797900000000006
1.2,0.378861,2.39608
1.25,0.387847,2.68754
1.2999999999999998,0.372332,3.03728
1.3499999999999999,0.338231,3.4238453071795862
1.4,0.289594,3.815015307179586
1.45,0.230492,4.184705307179586
1.4999999999999998,0.164111,4.5099053071795865
1.5499999999999998,0.0923607,4.779885307179586
1.5999999999999999,0.0231812,4.991575307179586
1.65,-0.0239546,5.164915307179586
1.7,-0.0449291,5.312178307179586
1.7499999999999998,-0.0535055,5.427225307179587
1.7999999999999998,-0.0542562,5.5115953071795865
1.8499999999999999,-0.0528913,5.562216307179586
1.9,-0.0505026,5.577555307179586
1.9499999999999997,-0.0483415,5.559149307179586
1.9999999999999998,-0.0480458,5.503923307179586
2.05,-0.0488192,5.410353307179586
2.0999999999999996,-0.0522543,5.2753653071795865
2.15,-0.0603757,5.0928153071795865
2.1999999999999997,-0.0731151,4.862715307179586
2.25,-0.0876289,4.585065307179586
2.3,-0.0990716,4.2614053071795865
2.3499999999999996,-0.0997768,3.8871053071795862
2.4,-0.0850128,3.4652653071795863
2.4499999999999997,-0.0538922,3.00814
2.5,-0.0104645,2.54181
2.55,0.0353746,2.11229
2.5999999999999996,0.0705672,1.74721
2.65,0.0951815,1.44348
2.6999999999999997,0.112675,1.19651
2.7499999999999996,0.114791,0.9909540000000003
2.8,0.095955,0.8084100000000003
2.8499999999999996,0.0590107,0.6381370000000004
2.9,0.00903133,0.4816710000000004
2.9499999999999997,-0.0502979,0.33440899999999996
2.9999999999999996,-0.115883,0.19174700000000033
3.05,-0.179808,0.06442739999999958
3.0999999999999996,-0.226898,-0.027613599999999572
3.15,-0.250466,-0.06902980000000003
3.1999999999999997,-0.255675,-0.07516380000000034
3.2499999999999996,-0.252945,-0.06902980000000003
3.3,-0.246098,-0.05829139999999988
3.3499999999999996,-0.235133,-0.044486000000000026
3.4,-0.221097,-0.024542799999999865
3.4499999999999997,-0.206037,-0.006136889999999617
3.4999999999999996,-0.191887,0.010735500000000009
3.55,-0.17983,0.024544699999999864
3.5999999999999996,-0.17362,0.02607819999999972
3.65,-0.1718,0.019940400000000302
3.6999999999999997,-0.171595,0.012272799999999862
3.7499999999999996,-0.171595,0.003067970000000031
3.8,-0.170253,-0.001532550000000299
3.8499999999999996,-0.167227,-0.004603389999999763
3.8999999999999995,-0.163042,-0.004603389999999763
3.9499999999999997,-0.156922,-0.001532550000000299
3.9999999999999996,-0.151508,0.0015344600000002373
4.05,-0.147254,0.0015344600000002373
4.1,-0.143614,-0.001532550000000299
4.1499999999999995,-0.136676,0.003067970000000031
4.199999999999999,-0.128236,0.010735500000000009
4.25,-0.12339,0.012272799999999862
4.3,-0.120865,0.009202000000000155
4.35,-0.118567,0.006134989999999618
4.3999999999999995,-0.115565,0.004601479999999825
4.449999999999999,-0.112016,0.003067970000000031
4.5,-0.106579,0.006134989999999618
4.55,-0.100573,0.010735500000000009
4.6,-0.0974109,0.010735500000000009
4.6499999999999995,-0.096228,0.006134989999999618
4.699999999999999,-0.0945901,0.003067970000000031
4.75,-0.091246,0.003067970000000031
4.8,-0.0878336,0.004601479999999825
4.85,-0.0853995,0.003067970000000031
4.8999999999999995,-0.0832383,0.0015344600000002373
4.949999999999999,-0.07928,0.004601479999999825
5.0,-0.0760269,0.004601479999999825
5.05,-0.0734108,0.004601479999999825
5.1,-0.0702942,0.004601479999999825
5.1499999999999995,-0.0680648,0.004601479999999825
5.199999999999999,-0.0663814,0.003067970000000031
5.25,-0.0654714,9.536740002147326e-07
5.3,-0.0633785,9.536740002147326e-07
5.35,-0.0606714,9.536740002147326e-07
5.3999999999999995,-0.0584648,-0.001532550000000299
5.449999999999999,-0.0542107,0.003067970000000031
5.499999999999999,-0.0497064,0.006134989999999618
5.55,-0.0466126,0.0076685000000003
5.6,-0.0437235,0.009202000000000155
5.6499999999999995,-0.042859,0.006134989999999618
5.699999999999999,-0.041949,0.003067970000000031
5.749999999999999,-0.0394694,0.004601479999999825
5.8,-0.0372855,0.004601479999999825
5.85,-0.0369443,0.0015344600000002373
5.8999999999999995,-0.0358296,9.536740002147326e-07
5.949999999999999,-0.0337139,9.536740002147326e-07
5.999999999999999,-0.0320078,9.536740002147326e-07
6.05,-0.03153,-0.0030698799999999693
6.1,-0.0295054,-0.0030698799999999693
6.1499999999999995,-0.0259793,9.536740002147326e-07
6.199999999999999,-0.0246143,-0.001532550000000299
6.249999999999999,-0.022385,-0.001532550000000299
6.3,-0.0185176,0.0015344600000002373
6.35,-0.0161517,0.003067970000000031
6.3999999999999995,-0.0153783,9.536740002147326e-07
6.449999999999999,-0.0134219,-0.001532550000000299
6.499999999999999,-0.00705217,0.006134989999999618
6.55,9.09957e-05,0.016873399999999705
6.6,0.0010692,0.013806299999999716
6.6499999999999995,0.000818962,0.009202000000000155
6.699999999999999,0.00279812,0.010735500000000009
6.749999999999999,0.00411756,0.012272799999999862
6.8,0.00350334,0.0076685000000003
6.85,0.00338959,0.006134989999999618
6.8999999999999995,0.00332134,0.004601479999999825
6.949999999999999,0.00175167,0.0015344600000002373
6.999999999999999,0.00150143,9.536740002147326e-07
7.05,0.0020474,9.536740002147326e-07
7.1,0.00286637,9.536740002147326e-07
7.1499999999999995,0.00288911,-0.001532550000000299
7.199999999999999,0.0042313,9.536740002147326e-07
7.249999999999999,0.0064607,0.003067970000000031
7.3,0.00668819,0.003067970000000031
7.35,0.00671094,0.0015344600000002373
7.3999999999999995,0.00803037,0.0015344600000002373
7.449999999999999,0.0106238,0.006134989999999618
7.499999999999999,0.0111697,0.006134989999999618
7.549999999999999,0.0108285,0.004601479999999825
7.6,0.0108285,0.004601479999999825
7.6499999999999995,0.0108285,0.003067970000000031
7.699999999999999,0.0116247,0.004601479999999825
7.749999999999999,0.0129669,0.0076685000000003
7.799999999999999,0.0127849,0.0076685000000003
7.85,0.0126257,0.006134989999999618
7.8999999999999995,0.0126712,0.0076685000000003
7.949999999999999,0.0113517,0.006134989999999618
7.999999999999999,0.00914507,0.003067970000000031
8.049999999999999,0.00853085,0.003067970000000031
8.1,0.0085991,0.004601479999999825
8.149999999999999,0.0085991,0.004601479999999825
8.2,0.00857635,0.006134989999999618
8.25,0.00737065,0.006134989999999618
8.299999999999999,0.00384457,9.536740002147326e-07
8.35,0.000841711,-0.004603389999999763
8.399999999999999,0.000705217,-0.0030698799999999693
8.45,0.000705217,-0.001532550000000299
8.5,0.000705217,-0.001532550000000299
8.549999999999999,0.00177442,0.0015344600000002373
8.6,0.00302561,0.004601479999999825
8.649999999999999,0.00300286,0.006134989999999618
8.7,0.00275262,0.006134989999999618
8.75,0.00207015,0.006134989999999618
8.799999999999999,0.00141043,0.004601479999999825
8.85,0.000136494,0.004601479999999825
8.899999999999999,-0.00193366,0.0015344600000002373
8.95,-0.00536875,-0.0030698799999999693
9.0,-0.00657444,-0.004603389999999763
9.049999999999999,-0.00661994,-0.004603389999999763
9.1,-0.00661994,-0.0030698799999999693
9.149999999999999,-0.00698392,-0.0030698799999999693
9.2,-0.00732516,-0.0030698799999999693
9.25,-0.00732516,-0.0030698799999999693
9.299999999999999,-0.00732516,-0.004603389999999763
9.35,-0.00568723,-0.001532550000000299
9.399999999999999,-0.00277537,0.003067970000000031
9.45,-0.00193366,0.004601479999999825
9.5,-0.00200191,0.003067970000000031
9.549999999999999,-0.00170617,0.003067970000000031
9.6,-0.00147868,0.004601479999999825
9.649999999999999,-0.00293461,9.536740002147326e-07
9.7,-0.00402656,-0.0030698799999999693
9.75,-0.00229764,9.536740002147326e-07
9.799999999999999,-0.000887208,0.003067970000000031
9.85,-0.000841711,0.0015344600000002373
9.899999999999999,6.82468e-05,0.003067970000000031
9.95,0.00127394,0.004601479999999825
10.0,0.00120569,0.004601479999999825
10.049999999999999,0.00122844,0.004601479999999825
10.1,0.00122844,0.004601479999999825
10.149999999999999,0.000523226,0.003067970000000031
10.2,-0.000659719,0.0015344600000002373
10.25,-0.000727966,0.0015344600000002373
10.299999999999999,-0.000727966,0.0015344600000002373
10.35,-0.00616496,-0.007670400000000299
10.399999999999999,-0.0154238,-0.027613599999999572
10.45,-0.0147868,-0.029147100000000314
10.5,-0.00605122,-0.013804399999999717
10.549999999999999,0.00384457,0.003067970000000031
10.6,0.0097138,0.010735500000000009
10.649999999999999,0.0116475,0.012272799999999862
10.7,0.0121707,0.009202000000000155
10.749999999999998,0.0135811,0.009202000000000155
10.799999999999999,0.0160153,0.012272799999999862
10.85,0.0159698,0.010735500000000009
10.899999999999999,0.0157878,0.009202000000000155
10.95,0.0191546,0.013806299999999716
10.999999999999998,0.0240684,0.024544699999999864
11.049999999999999,0.0209745,0.019940400000000302
11.1,0.0136039,0.004601479999999825
11.149999999999999,0.0104645,9.536740002147326e-07
11.2,0.010601,0.003067970000000031
11.249999999999998,0.00905408,0.003067970000000031
11.299999999999999,0.00573273,-0.001532550000000299
11.35,0.00375357,-0.004603389999999763
11.399999999999999,0.00416306,-0.001532550000000299
11.45,0.00434505,0.0015344600000002373
11.499999999999998,0.00270712,9.536740002147326e-07
11.549999999999999,0.000545974,-0.0030698799999999693
11.6,0.000477728,-0.001532550000000299
11.649999999999999,0.000500477,-0.001532550000000299
11.7,0.000727966,9.536740002147326e-07
11.749999999999998,0.000955455,0.0015344600000002373
11.799999999999999,0.000955455,0.003067970000000031
11.85,-0.000568723,9.536740002147326e-07
11.899999999999999,-0.00263888,-0.0030698799999999693
11.95,-0.00243414,-0.0030698799999999693
11.999999999999998,-0.00245688,-0.0030698799999999693
12.049999999999999,-0.00245688,-0.0030698799999999693
12.1,-0.00245688,-0.0030698799999999693
12.149999999999999,-0.000978204,9.536740002147326e-07
12.2,0.00150143,0.003067970000000031
12.249999999999998,0.00186541,0.004601479999999825
12.299999999999999,0.00159243,0.003067970000000031
12.35,0.00141043,0.0015344600000002373
12.399999999999999,0.00252513,0.004601479999999825
12.45,0.0032076,0.004601479999999825
12.499999999999998,0.00313935,0.004601479999999825
12.549999999999999,0.00375357,0.004601479999999825
12.6,0.00373083,0.004601479999999825
12.649999999999999,0.00370808,0.004601479999999825
12.7,0.00338959,0.004601479999999825
12.749999999999998,0.00279812,0.004601479999999825
12.799999999999999,0.00238864,0.004601479999999825
12.85,0.00202466,0.004601479999999825
12.899999999999999,0.00202466,0.006134989999999618
12.95,0.000591472,0.003067970000000031
12.999999999999998,-0.00154693,0.0015344600000002373
13.049999999999999,-0.00154693,0.0015344600000002373
13.1,-0.00156968,0.003067970000000031
13.149999999999999,-0.00302561,0.0015344600000002373
13.2,-0.00568723,-0.001532550000000299
13.249999999999998,-0.00625596,-0.001532550000000299
13.299999999999999,-0.00627871,-0.001532550000000299
13.35,-0.00652894,9.536740002147326e-07
13.399999999999999,-0.00773464,-0.001532550000000299
13.45,-0.00925882,-0.004603389999999763
13.499999999999998,-0.00875834,-0.0030698799999999693
13.549999999999999,-0.00782563,-0.001532550000000299
13.6,-0.00771189,-0.001532550000000299
13.649999999999999,-0.00771189,-0.001532550000000299
13.7,-0.00771189,-0.001532550000000299
13.749999999999998,-0.00771189,-0.001532550000000299
13.799999999999999,-0.00771189,-0.001532550000000299
13.85,-0.00771189,-0.0030698799999999693
13.899999999999999,-0.00605122,9.536740002147326e-07
13.95,-0.00336684,0.004601479999999825
13.999999999999998,-0.00284362,0.004601479999999825
14.049999999999999,-0.00284362,0.004601479999999825
14.1,-0.00284362,0.003067970000000031
14.149999999999999,-0.00193366,0.004601479999999825
14.2,-0.00063697,0.006134989999999618
14.249999999999998,-0.000614221,0.006134989999999618
14.299999999999999,-0.000614221,0.0076685000000003
14.35,-0.00200191,0.004601479999999825
14.399999999999999,-0.00377632,0.003067970000000031
14.45,-0.00377632,0.003067970000000031
14.499999999999998,-0.00377632,0.003067970000000031
14.549999999999999,-0.00377632,0.004601479999999825
14.6,-0.00502751,0.003067970000000031
14.649999999999999,-0.00727966,9.536740002147326e-07
14.7,-0.00775739,9.536740002147326e-07
14.749999999999998,-0.0095318,-0.0030698799999999693
14.799999999999999,-0.0116475,-0.006136889999999617
14.85,-0.0114427,-0.006136889999999617
14.899999999999999,-0.01142,-0.004603389999999763
14.95,-0.0118749,-0.006136889999999617
14.999999999999998,-0.01142,-0.006136889999999617
15.049999999999999,-0.0097138,-0.0030698799999999693
15.099999999999998,-0.00939531,-0.0030698799999999693
15.149999999999999,-0.00907682,-0.004603389999999763
15.2,-0.00721141,-0.001532550000000299
15.249999999999998,-0.00400381,0.003067970000000031
15.299999999999999,-0.0031166,0.003067970000000031
15.349999999999998,-0.00284362,0.0015344600000002373
15.399999999999999,-0.00179717,0.0015344600000002373
15.45,-0.000295736,0.0015344600000002373
15.499999999999998,-9.09957e-05,0.0015344600000002373
15.549999999999999,-9.09957e-05,-0.001532550000000299
15.599999999999998,0.00134219,9.536740002147326e-07
15.649999999999999,0.00407206,0.003067970000000031
15.7,0.00434505,0.003067970000000031
15.749999999999998,0.00434505,9.536740002147326e-07
15.799999999999999,0.00598297,0.0015344600000002373
15.849999999999998,0.00873559,0.004601479999999825
15.899999999999999,0.00921332,0.004601479999999825
15.95,0.00914507,0.003067970000000031
15.999999999999998,0.0101005,0.003067970000000031
16.049999999999997,0.0117839,0.004601479999999825
16.099999999999998,0.0121252,0.003067970000000031
16.15,0.0132171,0.004601479999999825
16.2,0.0151735,0.0076685000000003
16.25,0.01531,0.006134989999999618
16.299999999999997,0.0162427,0.0076685000000003
16.349999999999998,0.0176077,0.010735500000000009
16.4,0.0169935,0.009202000000000155
16.45,0.0160153,0.0076685000000003
16.5,0.015947,0.0076685000000003
16.549999999999997,0.015947,0.009202000000000155
16.599999999999998,0.0149461,0.0076685000000003
16.65,0.0129669,0.006134989999999618
16.7,0.0122389,0.006134989999999618
16.75,0.011511,0.0076685000000003
16.799999999999997,0.00925882,0.004601479999999825
16.849999999999998,0.00555074,0.0015344600000002373
16.9,0.00313935,-0.001532550000000299
16.95,0.000727966,-0.0030698799999999693
17.0,0.000295736,-0.001532550000000299
17.049999999999997,0.000318485,9.536740002147326e-07
17.099999999999998,0.000318485,0.003067970000000031
17.15,-0.00152418,0.0015344600000002373
17.2,-0.00459528,-0.0030698799999999693
17.25,-0.00505026,-0.001532550000000299
17.299999999999997,-0.00527775,9.536740002147326e-07
17.349999999999998,-0.00721141,-0.0030698799999999693
17.4,-0.00891758,-0.004603389999999763
17.45,-0.00887208,-0.0030698799999999693
17.5,-0.00884934,-0.001532550000000299
17.549999999999997,-0.00887208,-0.001532550000000299
17.599999999999998,-0.00882659,9.536740002147326e-07
17.65,-0.00969105,-0.001532550000000299
17.7,-0.011056,-0.004603389999999763
17.75,-0.0103735,-0.0030698799999999693
17.799999999999997,-0.00944081,-0.001532550000000299
17.849999999999998,-0.00941806,-0.001532550000000299
17.9,-0.00941806,-0.0030698799999999693
17.95,-0.00791663,9.536740002147326e-07
18.0,-0.00545974,0.003067970000000031
18.049999999999997,-0.00536875,0.003067970000000031
18.099999999999998,-0.005346,0.0015344600000002373
18.15,-0.00470903,0.0015344600000002373
18.2,-0.00416306,0.0015344600000002373
18.25,-0.00416306,0.0015344600000002373
18.299999999999997,-0.00414031,9.536740002147326e-07
18.349999999999998,-0.00277537,0.0015344600000002373
18.4,-0.000545974,0.004601479999999825
18.45,-0.000227489,0.004601479999999825
18.5,-0.000227489,0.004601479999999825
18.549999999999997,-0.000227489,0.004601479999999825
18.599999999999998,-0.000227489,0.003067970000000031
18.65,0.00063697,0.004601479999999825
18.7,0.00232039,0.009202000000000155
18.75,0.00113745,0.006134989999999618
18.799999999999997,-0.000341234,0.004601479999999825
18.849999999999998,-0.000341234,0.004601479999999825
18.9,-0.000341234,0.006134989999999618
18.95,-0.0021839,0.003067970000000031
19.0,-0.00532325,-0.001532550000000299
19.049999999999997,-0.00586923,-0.001532550000000299
19.099999999999998,-0.00586923,9.536740002147326e-07
19.15,-0.00677918,-0.001532550000000299
19.2,-0.0075754,-0.0030698799999999693
19.25,-0.00750715,-0.001532550000000299
19.299999999999997,-0.00830336,-0.0030698799999999693
19.349999999999998,-0.00896308,-0.0030698799999999693
19.4,-0.00889483,-0.0030698799999999693
19.45,-0.00755265,-0.001532550000000299
19.5,-0.00509576,0.003067970000000031
19.549999999999997,-0.00450429,0.003067970000000031
19.599999999999998,-0.00454979,0.003067970000000031
19.65,-0.00457254,0.003067970000000031
19.7,-0.00457254,0.003067970000000031
19.75,-0.00457254,0.0015344600000002373
19.799999999999997,-0.00352608,0.003067970000000031
19.849999999999998,-0.00207015,0.006134989999999618
19.9,-0.0021384,0.006134989999999618


==> figures/hardwareresults/cartpole_hardware_turbo_initial.csv <==
time,position_cart,angle_pendulum
0.0,0.00732516,3.12165
0.049999999999999996,-0.00236589,3.09557
0.09999999999999999,-0.0285727,3.04188
0.15,-0.0618771,2.97899
0.19999999999999998,-0.101506,2.91303
0.24999999999999997,-0.146412,2.8486
0.3,-0.192342,2.79798
0.35,-0.237271,2.7673
0.39999999999999997,-0.280199,2.75963
0.44999999999999996,-0.315983,2.78571
0.49999999999999994,-0.341871,2.84553
0.5499999999999999,-0.365075,2.92377
0.6,-0.385481,3.02041
0.6499999999999999,-0.384116,3.1661353071795864
0.7,-0.36305,3.3440753071795863
0.7499999999999999,-0.330542,3.532755307179586
0.7999999999999999,-0.291186,3.710695307179586
0.85,-0.247167,3.8686953071795864
0.8999999999999999,-0.200395,3.9929453071795864
0.95,-0.15326,4.075785307179586
0.9999999999999999,-0.105214,4.120275307179586
1.0499999999999998,-0.0545064,4.121805307179587
1.0999999999999999,-0.00282087,4.083455307179586
1.15,0.0471358,3.999085307179586
1.2,0.0894261,3.8702353071795863
1.25,0.124846,3.698425307179586
1.2999999999999998,0.14573,3.4775353071795863
1.3499999999999999,0.14325,3.1998853071795863
1.4,0.119591,2.88082
1.45,0.0829654,2.55868
1.4999999999999998,0.0453614,2.26722
1.5499999999999998,0.0130124,2.02639
1.5999999999999999,-0.0137404,1.84231
1.65,-0.0331679,1.71345
1.7,-0.0462486,1.63982
1.7499999999999998,-0.0575548,1.62142
1.7999999999999998,-0.0705672,1.65209
1.8499999999999999,-0.0883796,1.7334
1.9,-0.111902,1.86532
1.9499999999999997,-0.137199,2.04173
1.9999999999999998,-0.160539,2.26416
2.05,-0.175281,2.53414
2.0999999999999996,-0.173552,2.8532
2.15,-0.155625,3.2106153071795864
2.1999999999999997,-0.122617,3.5879853071795864
2.25,-0.0770961,3.9576753071795863
2.3,-0.0232949,4.295145307179586
2.3499999999999996,0.036512,4.581995307179586
2.4,0.0900403,4.810565307179586
2.4499999999999997,0.125438,4.991575307179586
2.5,0.145138,5.125025307179586
2.55,0.153555,5.218595307179586
2.5999999999999996,0.155216,5.273825307179586
2.65,0.154806,5.284563307179586
2.6999999999999997,0.154579,5.250815307179586
2.7499999999999996,0.155694,5.171045307179586
2.8,0.159379,5.043725307179586
2.8499999999999996,0.166659,4.867315307179586
2.9,0.178443,4.6418253071795865
2.9499999999999997,0.19166,4.370315307179586
2.9999999999999996,0.201055,4.051245307179586
3.05,0.200418,3.686155307179586
3.0999999999999996,0.184562,3.276585307179586
3.15,0.153419,2.84093
3.1999999999999997,0.11122,2.40835
3.2499999999999996,0.0599662,2.00491
3.3,0.00930431,1.65823
3.3499999999999996,-0.0326902,1.36985
3.4,-0.0660857,1.13668
3.4499999999999997,-0.0881066,0.943397
3.4999999999999996,-0.0964782,0.780795
3.55,-0.095045,0.641204
3.5999999999999996,-0.0869919,0.526153
3.65,-0.0728648,0.426444
3.6999999999999997,-0.052641,0.340541
3.7499999999999996,-0.02764,0.262309
3.8,0.000523226,0.193282
3.8499999999999996,0.0293006,0.133456
3.8999999999999995,0.0566448,0.0828352
3.9499999999999997,0.080736,0.0460196
3.9999999999999996,0.10071,0.018405
4.05,0.117089,-9.53674e-07
4.1,0.129441,-0.00920582
4.1499999999999995,0.138336,-0.0122728
4.199999999999999,0.144478,-0.0107393
4.25,0.1483,-0.00460148
4.3,0.151144,0.00153255
4.35,0.153828,0.00920391
4.3999999999999995,0.156558,0.0168715
4.449999999999999,0.160676,0.0230093
4.5,0.16659,0.0260763
4.55,0.174575,0.0276098
4.6,0.18529,0.0230093
4.6499999999999995,0.198439,0.0153379
4.699999999999999,0.212885,0.00613308
4.75,0.228445,-0.00460148
4.8,0.244756,-0.0184069
4.85,0.260384,-0.0306787
4.8999999999999995,0.274261,-0.0414171
4.949999999999999,0.286045,-0.0490885
5.0,0.295031,-0.053689
5.05,0.301105,-0.0552225
5.1,0.304335,-0.0552225
5.1499999999999995,0.305222,-0.0521555
5.199999999999999,0.305154,-0.050622
5.25,0.30504,-0.050622
5.3,0.304767,-0.053689
5.35,0.303971,-0.0582933
5.3999999999999995,0.301105,-0.0613604
5.449999999999999,0.295577,-0.0628939
5.499999999999999,0.286773,-0.0613604
5.55,0.273647,-0.053689
5.6,0.258109,-0.0429506
5.6499999999999995,0.244119,-0.0398836
5.699999999999999,0.230651,-0.0398836
5.749999999999999,0.213499,-0.0322161
5.8,0.193389,-0.0214777
5.85,0.172187,-0.0107393
5.8999999999999995,0.15078,-9.53674e-07
5.949999999999999,0.130147,0.00920391
5.999999999999999,0.110787,0.0168715
6.05,0.0931114,0.0214758
6.1,0.0769369,0.0230093
6.1499999999999995,0.0616041,0.0260763
6.199999999999999,0.0476818,0.0260763
6.249999999999999,0.0350561,0.0260763
6.3,0.0230674,0.0260763
6.35,0.0119659,0.0245428
6.3999999999999995,0.00161517,0.0230093
6.449999999999999,-0.00823511,0.0230093
6.499999999999999,-0.016766,0.0199423
6.55,-0.0243186,0.0168715
6.6,-0.0319395,0.0153379
6.6499999999999995,-0.0388324,0.0138044
6.699999999999999,-0.0448609,0.0107374
6.749999999999999,-0.0507301,0.0076704
6.8,-0.0567813,0.0076704
6.85,-0.0625141,0.00459957
6.8999999999999995,-0.0679738,0.00306606
6.949999999999999,-0.074025,0.00306606
6.999999999999999,-0.0796213,0.00306606
7.05,-0.084899,0.00153255
7.1,-0.0901768,-9.53674e-07
7.1499999999999995,-0.095955,0.00153255
7.199999999999999,-0.101551,0.00153255
7.249999999999999,-0.106397,-9.53674e-07
7.3,-0.111538,-0.00153446
7.35,-0.117385,-9.53674e-07
7.3999999999999995,-0.123026,-9.53674e-07
7.449999999999999,-0.128281,-9.53674e-07
7.499999999999999,-0.133695,-9.53674e-07
7.549999999999999,-0.139019,-9.53674e-07
7.6,-0.144319,-9.53674e-07
7.6499999999999995,-0.149824,0.00153255
7.699999999999999,-0.155011,0.00153255
7.749999999999999,-0.15972,0.00153255
7.799999999999999,-0.164771,0.00153255
7.85,-0.169844,0.00153255
7.8999999999999995,-0.175144,0.00153255
7.949999999999999,-0.18074,0.00306606
7.999999999999999,-0.186223,0.00459957
8.049999999999999,-0.191114,0.00459957
8.1,-0.195755,0.00459957
8.149999999999999,-0.200031,0.00459957
8.2,-0.203762,0.00459957
8.25,-0.206924,0.00153255
8.299999999999999,-0.209609,-9.53674e-07
8.35,-0.212657,-0.00153446
8.399999999999999,-0.215046,-0.00306797
8.45,-0.217457,-0.00613499
8.5,-0.220096,-0.00767231
8.549999999999999,-0.223531,-0.00920582
8.6,-0.227398,-0.00920582
8.649999999999999,-0.231948,-0.00767231
8.7,-0.23643,-0.00767231
8.75,-0.24123,-0.00767231
8.799999999999999,-0.246689,-0.00613499
8.85,-0.252536,-0.00306797
8.899999999999999,-0.258109,-0.00153446
8.95,-0.263683,-0.00153446
9.0,-0.270371,0.00306606
9.049999999999999,-0.277787,0.0076704
9.1,-0.284794,0.0122709
9.149999999999999,-0.29155,0.0168715
9.2,-0.29742,0.0199423
9.25,-0.303289,0.0245428
9.299999999999999,-0.308862,0.0291433
9.35,-0.313526,0.0352812
9.399999999999999,-0.316802,0.0383482
9.45,-0.317871,0.0398817
9.5,-0.317962,0.0398817
9.549999999999999,-0.317939,0.0429487
9.6,-0.317939,0.0490866
9.649999999999999,-0.317916,0.0567579
9.7,-0.317552,0.065959
9.75,-0.315732,0.0766973
9.799999999999999,-0.31141,0.0859022
9.85,-0.303585,0.0920362
9.899999999999999,-0.291414,0.0935736
9.95,-0.274056,0.0905027
10.0,-0.249988,0.0782309
10.049999999999999,-0.220164,0.0567579
10.1,-0.189044,0.0383482
10.149999999999999,-0.157059,0.018405
10.2,-0.124778,-9.53674e-07
10.25,-0.0930886,-0.0153399
10.299999999999999,-0.0627188,-0.0306787
10.35,-0.0345556,-0.0429506
10.399999999999999,-0.010328,-0.0490885
10.45,0.0101688,-0.0490885
10.5,0.0274807,-0.047555
10.549999999999999,0.0420173,-0.0414171
10.6,0.0543472,-0.0322161
10.649999999999999,0.0659492,-0.0245447
10.7,0.0774146,-0.0184069
10.749999999999998,0.0885389,-0.0122728
10.799999999999999,0.0998678,-0.00767231
10.85,0.111652,-0.00460148
10.899999999999999,0.124027,-0.00306797
10.95,0.137222,-0.00306797
10.999999999999998,0.15144,-0.00613499
11.049999999999999,0.16659,-0.0107393
11.1,0.181946,-0.0168734
11.149999999999999,0.197165,-0.0230112
11.2,0.211633,-0.0276117
11.249999999999998,0.225328,-0.0337496
11.299999999999999,0.237704,-0.0368166
11.35,0.248532,-0.0398836
11.399999999999999,0.258018,-0.0429506
11.45,0.265344,-0.0429506
11.499999999999998,0.270553,-0.0414171
11.549999999999999,0.273829,-0.0383501
11.6,0.275035,-0.0337496
11.649999999999999,0.274989,-0.0276117
11.7,0.274989,-0.0230112
11.749999999999998,0.274989,-0.0199442
11.799999999999999,0.274989,-0.0184069
11.85,0.274989,-0.0184069
11.899999999999999,0.274989,-0.0184069
11.95,0.274989,-0.0199442
11.999999999999998,0.274989,-0.0214777
12.049999999999999,0.274989,-0.0260782
12.1,0.274989,-0.0306787
12.149999999999999,0.274989,-0.0368166
12.2,0.274398,-0.0429506
12.249999999999998,0.272009,-0.0490885
12.299999999999999,0.26705,-0.050622
12.35,0.259292,-0.050622
12.399999999999999,0.248509,-0.0460215
12.45,0.234905,-0.0398836
12.499999999999998,0.220596,-0.0322161
12.549999999999999,0.207766,-0.0306787
12.6,0.195118,-0.0322161
12.649999999999999,0.178306,-0.0260782
12.7,0.158606,-0.0153399
12.749999999999998,0.138587,-0.00460148
12.799999999999999,0.119341,0.00459957
12.85,0.101392,0.0107374
12.899999999999999,0.084444,0.0153379
12.95,0.0686108,0.018405
12.999999999999998,0.053733,0.0214758
13.049999999999999,0.0398334,0.0214758
13.1,0.0268437,0.0230093
13.149999999999999,0.0143091,0.0230093
13.2,0.00286637,0.0230093
13.249999999999998,-0.00784838,0.0230093
13.299999999999999,-0.0171754,0.0214758
13.35,-0.0256608,0.018405
13.399999999999999,-0.0338504,0.0168715
13.45,-0.0415168,0.0153379
13.499999999999998,-0.0484552,0.0138044
13.549999999999999,-0.0549159,0.0107374
13.6,-0.0610354,0.00920391
13.649999999999999,-0.0673368,0.0076704
13.7,-0.0732061,0.00613308
13.749999999999998,-0.0789843,0.00613308
13.799999999999999,-0.0844213,0.00459957
13.85,-0.0896081,0.00306606
13.899999999999999,-0.0949768,0.00306606
13.95,-0.100164,0.00306606
13.999999999999998,-0.104895,0.00153255
14.049999999999999,-0.109218,-9.53674e-07
14.1,-0.11404,-0.00153446
14.149999999999999,-0.119227,-0.00153446
14.2,-0.124619,-9.53674e-07
14.249999999999998,-0.129532,-9.53674e-07
14.299999999999999,-0.134014,-0.00153446
14.35,-0.139087,-0.00153446
14.399999999999999,-0.144569,-9.53674e-07
14.45,-0.149642,-9.53674e-07
14.499999999999998,-0.154579,-9.53674e-07
14.549999999999999,-0.15988,-9.53674e-07
14.6,-0.165453,0.00153255
14.649999999999999,-0.17114,0.00306606
14.7,-0.176236,0.00306606
14.749999999999998,-0.1814,0.00459957
14.799999999999999,-0.186337,0.00459957
14.85,-0.190613,0.00459957
14.899999999999999,-0.19489,0.00459957
14.95,-0.19853,0.00459957
14.999999999999998,-0.201692,0.00306606
15.049999999999999,-0.204308,-9.53674e-07
15.099999999999998,-0.206924,-0.00153446
15.149999999999999,-0.209609,-0.00306797
15.2,-0.211861,-0.00460148
15.249999999999998,-0.214022,-0.00767231
15.299999999999999,-0.216684,-0.00920582
15.349999999999998,-0.220164,-0.00920582
15.399999999999999,-0.223781,-0.00920582
15.45,-0.22774,-0.00920582
15.499999999999998,-0.232062,-0.00920582
15.549999999999999,-0.236953,-0.00920582
15.599999999999998,-0.242731,-0.00613499
15.649999999999999,-0.248623,-0.00460148
15.7,-0.254583,-0.00153446
15.749999999999998,-0.260703,-9.53674e-07
15.799999999999999,-0.26689,0.00306606
15.849999999999998,-0.273419,0.00613308
15.899999999999999,-0.279766,0.00920391
15.95,-0.286045,0.0122709
15.999999999999998,-0.292096,0.0168715
16.049999999999997,-0.297397,0.0199423
16.099999999999998,-0.301947,0.0214758
16.15,-0.306883,0.0260763
16.2,-0.311569,0.0322142
16.25,-0.314208,0.0337477
16.299999999999997,-0.315323,0.0352812
16.349999999999998,-0.315914,0.0368147
16.4,-0.315869,0.0398817
16.45,-0.315869,0.044486
16.5,-0.315869,0.0521536
16.549999999999997,-0.315277,0.0598249
16.599999999999998,-0.313435,0.0690298
16.65,-0.309772,0.0782309
16.7,-0.303266,0.0843687
16.75,-0.293507,0.0889692
16.799999999999997,-0.279584,0.0889692
16.849999999999998,-0.260089,0.0828352
16.9,-0.235724,0.0720968
16.95,-0.207743,0.0567579
17.0,-0.176896,0.0398817
17.049999999999997,-0.144433,0.0199423
17.099999999999998,-0.11106,0.00153255
17.15,-0.0782108,-0.0153399
17.2,-0.0465671,-0.0322161
17.25,-0.0177669,-0.0429506
17.299999999999997,0.00737065,-0.0490885
17.349999999999998,0.0294826,-0.0521555
17.4,0.0485235,-0.0521555
17.45,0.0643567,-0.047555
17.5,0.0777331,-0.0398836
17.549999999999997,0.0900175,-0.0337496
17.599999999999998,0.101506,-0.0276117
17.65,0.111788,-0.0199442
17.7,0.12173,-0.0138063
17.75,0.131898,-0.00767231
17.799999999999997,0.142659,-0.00460148
17.849999999999998,0.154556,-0.00460148
17.9,0.167341,-0.00460148
17.95,0.181377,-0.00920582
18.0,0.196392,-0.0153399
18.049999999999997,0.21111,-0.0214777
18.099999999999998,0.225442,-0.0291452
18.15,0.2385,-0.0352831
18.2,0.249738,-0.0383501
18.25,0.259634,-0.0414171
18.299999999999997,0.268005,-0.0429506
18.349999999999998,0.274398,-0.0429506
18.4,0.278856,-0.0414171
18.45,0.281063,-0.0383501
18.5,0.28145,-0.0322161
18.549999999999997,0.281427,-0.0276117
18.599999999999998,0.281427,-0.0260782
18.65,0.281427,-0.0245447
18.7,0.281427,-0.0245447
18.75,0.281427,-0.0260782
18.799999999999997,0.281427,-0.0291452
18.849999999999998,0.281427,-0.0337496
18.9,0.281427,-0.0398836
18.95,0.280767,-0.0460215
19.0,0.278083,-0.050622
19.049999999999997,0.273078,-0.053689
19.099999999999998,0.265093,-0.053689
19.15,0.25315,-0.047555
19.2,0.23875,-0.0398836
19.25,0.224577,-0.0337496
19.299999999999997,0.210701,-0.0306787
19.349999999999998,0.195277,-0.0276117
19.4,0.176668,-0.0184069
19.45,0.156103,-0.00613499
19.5,0.135788,0.00613308
19.549999999999997,0.115997,0.0153379
19.599999999999998,0.0974109,0.0245428
19.65,0.080827,0.0291433
19.7,0.0667454,0.0322142
19.75,0.0545974,0.0322142
19.799999999999997,0.0438372,0.0306768
19.849999999999998,0.0336229,0.0291433
19.9,0.0238181,0.0291433


==> figures/hardwareresults/cartpole_hardware_turbo_mean_min_max_reward.csv <==
epoch,mean,min,max,mean_initial,logmean,logmin,logmax,logmean_initial
0.0,0.3146592258421238,0.2736946828313517,0.3617669181961261,0.3146592258421238,1.0,1.0,1.0,1.0
1.0,0.3146592258421238,0.2736946828313517,0.3617669181961261,0.3146592258421238,1.0,1.0,1.0,1.0
2.0,0.3268655414884892,0.2736946828313517,0.4227984964279528,0.3146592258421238,1.0,1.0,1.0,1.0
3.0,0.3268655414884892,0.2736946828313517,0.4227984964279528,0.3146592258421238,1.0,1.0,1.0,1.0
4.0,0.4321136345005908,0.2736946828313517,0.8086248543805958,0.3146592258421238,1.0,1.0,1.0,1.0
5.0,0.43285462963108506,0.2773996584838231,0.8086248543805958,0.3146592258421238,1.0,1.0,1.0,1.0
6.0,0.450806963937444,0.2773996584838231,0.8086248543805958,0.3146592258421238,1.0,1.0,1.0,1.0
7.0,0.450806963937444,0.2773996584838231,0.8086248543805958,0.3146592258421238,1.0,1.0,1.0,1.0
8.0,0.5373435844067131,0.2773996584838231,0.8086248543805958,0.3146592258421238,1.0,1.0,1.0,1.0
9.0,0.5393120740774637,0.2773996584838231,0.8086248543805958,0.3146592258421238,1.0,1.0,1.0,1.0
10.0,0.5393120740774637,0.2773996584838231,0.8086248543805958,0.3146592258421238,1.0,1.0,1.0,1.0
11.0,0.5393120740774637,0.2773996584838231,0.8086248543805958,0.3146592258421238,1.0,1.0,1.0,1.0
12.0,0.5929491198304462,0.3211265141816826,0.8086248543805958,0.3146592258421238,1.0,1.0,1.0,1.0
13.0,0.6969674857393015,0.5224026163135007,0.8086248543805958,0.3146592258421238,1.0,1.0,1.0,1.0
14.0,0.7413802086410526,0.602151581359504,0.8086248543805958,0.3146592258421238,1.0,1.0,1.0,1.0
15.0,0.7413802086410526,0.602151581359504,0.8086248543805958,0.3146592258421238,1.0,1.0,1.0,1.0
16.0,0.7413802086410526,0.602151581359504,0.8086248543805958,0.3146592258421238,1.0,1.0,1.0,1.0
17.0,0.7819370052263193,0.721696454643917,0.8086248543805958,0.3146592258421238,1.0,1.0,1.0,1.0
18.0,0.7819370052263193,0.721696454643917,0.8086248543805958,0.3146592258421238,1.0,1.0,1.0,1.0
19.0,0.7819370052263193,0.721696454643917,0.8086248543805958,0.3146592258421238,1.0,1.0,1.0,1.0


==> figures/hardwareresults/wheelbot_hardware_random_mean_min_max_reward.csv <==
epoch,mean,min,max,mean_initial
0.0,-0.655485545031433,-1.0,-0.1222209312533457,-0.655485545031433
1.0,-0.16349488624256162,-0.2313460476519815,-0.1222209312533457,-0.655485545031433
2.0,-0.14952859795466347,-0.1751651675293616,-0.1222209312533457,-0.655485545031433
3.0,-0.14952859795466347,-0.1751651675293616,-0.1222209312533457,-0.655485545031433
4.0,-0.14952859795466347,-0.1751651675293616,-0.1222209312533457,-0.655485545031433
5.0,-0.14239863126515107,-0.1751651675293616,-0.1195569604562573,-0.655485545031433
6.0,-0.13511232171070728,-0.1751651675293616,-0.1195569604562573,-0.655485545031433
7.0,-0.13296451853965216,-0.1751651675293616,-0.1143440425849963,-0.655485545031433
8.0,-0.13296451853965216,-0.1751651675293616,-0.1143440425849963,-0.655485545031433
9.0,-0.13296451853965216,-0.1751651675293616,-0.1143440425849963,-0.655485545031433
10.0,-0.13296451853965216,-0.1751651675293616,-0.1143440425849963,-0.655485545031433
11.0,-0.13269968056955914,-0.1751651675293616,-0.1143440425849963,-0.655485545031433
12.0,-0.12747156430429146,-0.1751651675293616,-0.088203461258658,-0.655485545031433
13.0,-0.12358505096143055,-0.1751651675293616,-0.088203461258658,-0.655485545031433
14.0,-0.11441136905076868,-0.1751651675293616,-0.088203461258658,-0.655485545031433
15.0,-0.10090269138962737,-0.1141029241599953,-0.088203461258658,-0.655485545031433
16.0,-0.10090269138962737,-0.1141029241599953,-0.088203461258658,-0.655485545031433
17.0,-0.09941554650683358,-0.1076217792236551,-0.088203461258658,-0.655485545031433
18.0,-0.09941554650683358,-0.1076217792236551,-0.088203461258658,-0.655485545031433
19.0,-0.09941554650683358,-0.1076217792236551,-0.088203461258658,-0.655485545031433


==> figures/hardwareresults/wheelbot_hardware_turbo_best.csv <==
time,yaw,drivewheel,yaw_setpoint
0.0,-0.104958,0.0855886,0.0
0.02,-0.100609,0.0851056,0.0
0.04,-0.0970171,0.0966758,0.0
0.06,-0.0939754,0.0994702,0.0
0.08,-0.0914446,0.101423,0.0
0.1,-0.0893375,0.0919224,0.0
0.12,-0.0883398,0.0828962,0.0
0.14,-0.0875625,0.0890901,0.0
0.16,-0.0867452,0.0842453,0.0
0.18,-0.0860993,0.0808827,0.0
0.2,-0.0851957,0.0830072,0.0
0.22,-0.0840487,0.0808458,0.0
0.24,-0.0829731,0.0761802,0.0
0.26,-0.0821324,0.0714715,0.0
0.28,-0.0817045,0.061219,0.0
0.3,-0.0814864,0.0403053,0.0
0.32,-0.080979,-0.00616139,0.0
0.34,-0.0792128,-0.0230957,0.0
0.36,-0.0775468,-0.00927896,0.0
0.38,-0.0766286,-0.0223135,0.0
0.4,-0.0757198,-0.0567444,0.0
0.42,-0.0747055,-0.110969,0.0
0.44,-0.0732685,-0.118245,0.0
0.46,-0.0720693,-0.135957,0.0
0.48,-0.0712353,-0.174689,0.0
0.5,-0.0717659,-0.21084,0.0
0.52,-0.0720029,-0.210252,0.0
0.54,-0.0720399,-0.227331,0.0
0.56,-0.0725086,-0.25865,0.0
0.58,-0.0743608,-0.289312,0.0
0.6,-0.0753758,-0.286829,0.0
0.62,-0.0756371,-0.30295,0.0
0.64,-0.0755395,-0.33576,0.0
0.66,-0.0743878,-0.351517,0.0
0.68,-0.0728825,-0.354427,0.0
0.7000000000000001,-0.0715985,-0.347139,0.0
0.72,-0.0711115,-0.350688,0.0
0.74,-0.0707661,-0.347978,0.0
0.76,-0.0706609,-0.347184,0.0
0.78,-0.070975,-0.346537,0.0
0.8,-0.0711667,-0.341733,0.0
0.8200000000000001,-0.0716926,-0.328464,0.0
0.84,-0.0717911,-0.309079,0.0
0.86,-0.0715716,-0.264348,0.0
0.88,-0.0712827,-0.247959,0.0
0.9,-0.0707065,-0.245511,0.0
0.92,-0.069795,-0.222305,0.0
0.9400000000000001,-0.0685609,-0.177353,0.0
0.96,-0.0674892,-0.153603,0.0
0.98,-0.0663347,-0.12787,0.0
1.0,-0.0653311,-0.073459,0.0
1.02,-0.0643636,-0.0474906,0.0
1.04,-0.0629614,0.0108429,0.0
1.06,-0.0613603,0.0326095,0.0
1.08,-0.059763,0.0544274,0.0
1.1,-0.0577926,0.102225,0.0
1.12,-0.0559476,0.109935,0.0
1.1400000000000001,-0.054085,0.133692,0.0
1.16,-0.0521908,0.154345,0.0
1.18,-0.0504736,0.183365,0.0
1.2,-0.0490465,0.182106,0.0
1.22,-0.0476,0.186111,0.0
1.24,-0.046144,0.187614,0.0
1.26,-0.0446318,0.196032,0.0
1.28,-0.0432326,0.181833,0.0
1.3,-0.0419738,0.176327,0.0
1.32,-0.0407254,0.169466,0.0
1.34,-0.0394235,0.167157,0.0
1.36,-0.038006,0.161602,0.0
1.3800000000000001,-0.0366178,0.14877,0.0
1.4000000000000001,-0.0353898,0.121245,0.0
1.42,-0.034551,0.0883391,0.0
1.44,-0.033789,0.0747437,0.0
1.46,-0.0328105,0.0641792,0.0
1.48,-0.0318592,0.0387684,0.0
1.5,-0.0314063,-0.0117185,0.0
1.52,-0.0310294,-0.0286094,0.0
1.54,-0.0304825,-0.051826,0.0
1.56,-0.0302531,-0.098249,0.0
1.58,-0.0302198,-0.113243,0.0
1.6,-0.0302005,-0.14052,0.0
1.62,-0.0309155,-0.179019,0.0
1.6400000000000001,-0.0320081,-0.2035,0.0
1.6600000000000001,-0.0331794,-0.229098,0.0
1.68,-0.0346076,-0.263059,0.0
1.7,-0.0356612,-0.284824,0.0
1.72,-0.0361761,-0.293588,0.0
1.74,-0.0365599,-0.322921,0.0
1.76,-0.0368828,-0.33892,0.0
1.78,-0.0371443,-0.34602,0.0
1.8,-0.037544,-0.354207,0.0
1.82,-0.0379735,-0.348161,0.0
1.84,-0.0384378,-0.351389,0.0
1.86,-0.0389189,-0.347087,0.0
1.8800000000000001,-0.0392747,-0.345583,0.0
1.9000000000000001,-0.0399078,-0.343332,0.0
1.92,-0.0406475,-0.336968,0.0
1.94,-0.0415838,-0.324317,0.0
1.96,-0.042323,-0.304396,0.0
1.98,-0.0424997,-0.265839,0.0
2.0,-0.0425039,-0.255942,0.0
2.02,-0.0429493,-0.257304,0.0
2.04,-0.0435056,-0.245406,0.0
2.06,-0.0435349,-0.220401,0.0
2.08,-0.0428138,-0.180477,0.0
2.1,-0.0419609,-0.165411,0.0
2.12,-0.0406303,-0.17154,0.0
2.14,-0.0382812,-0.149683,0.0
2.16,-0.0361221,-0.104493,0.0
2.18,-0.0349306,-0.0659559,0.0
2.2,-0.03427,-0.0604225,0.0
2.22,-0.0334575,-0.0222411,0.0
2.24,-0.0329647,0.0348332,0.0
2.2600000000000002,-0.0330553,0.0486046,0.0
2.2800000000000002,-0.0330383,0.0866286,0.0
2.3000000000000003,-0.0333045,0.103955,0.0
2.32,-0.0335455,0.130387,0.0
2.34,-0.03368,0.15874,0.0
2.36,-0.0332281,0.191682,0.0
2.38,-0.032668,0.193725,0.0
2.4,-0.0322589,0.188462,0.0
2.42,-0.0318852,0.19338,0.0
2.44,-0.031359,0.195485,0.0
2.46,-0.0309681,0.196596,0.0
2.48,-0.0306426,0.184148,0.0
2.5,-0.0303521,0.184106,0.0
2.52,-0.0300341,0.177315,0.0
2.54,-0.0297173,0.179367,0.0
2.56,-0.0295083,0.173188,0.0
2.58,-0.0293672,0.17095,0.0
2.6,-0.0291371,0.170001,0.0
2.62,-0.028868,0.163949,0.0
2.64,-0.0285852,0.154442,0.0
2.66,-0.0282755,0.137549,0.0
2.68,-0.0279834,0.115447,0.0
2.7,-0.0277471,0.0861196,0.0
2.72,-0.0272361,0.0691819,0.0
2.74,-0.0266231,0.0713141,0.0
2.7600000000000002,-0.026191,0.0632797,0.0
2.7800000000000002,-0.0257827,0.0387703,0.0
2.8000000000000003,-0.0255835,-0.00580279,0.0
2.82,-0.0254025,-0.0127788,0.0
2.84,-0.0249154,-0.00570944,0.0
2.86,-0.024425,-0.0368173,0.0
2.88,-0.0241097,-0.0791423,0.0
2.9,-0.0237833,-0.104271,0.0
2.92,-0.0231533,-0.104322,0.0
2.94,-0.0225395,-0.121114,0.0
2.96,-0.0220888,-0.162476,0.0
2.98,-0.0219386,-0.199504,0.0
3.0,-0.0213982,-0.194405,1.5708
3.02,-0.0207129,-0.170204,1.5708
3.04,-0.0187426,-0.12503,1.5708
3.06,-0.0144756,-0.0764641,1.5708
3.08,-0.00944641,-0.0841914,1.5708
3.1,-0.00544309,-0.0970857,1.5708
3.12,-0.00212447,-0.113225,1.5708
3.14,7.89632e-05,-0.166297,1.5708
3.16,0.00195848,-0.283675,1.5708
3.18,0.0107061,-0.415511,1.5708
3.2,0.0299278,-0.523437,1.5708
3.22,0.0587329,-0.63109,1.5708
3.24,0.0957736,-0.741688,1.5708
3.2600000000000002,0.141014,-0.833294,1.5708
3.2800000000000002,0.189873,-0.917948,1.5708
3.3000000000000003,0.238247,-0.93933,1.5708
3.3200000000000003,0.274824,-0.934639,1.5708
3.34,0.297954,-0.887305,1.5708
3.36,0.313369,-0.772163,1.5708
3.38,0.330245,-0.626074,1.5708
3.4,0.353164,-0.464702,1.5708
3.42,0.384275,-0.297447,1.5708
3.44,0.423862,-0.121963,1.5708
3.46,0.46941,0.0109174,1.5708
3.48,0.516032,0.135623,1.5708
3.5,0.563221,0.249041,1.5708
3.52,0.607469,0.3827,1.5708
3.54,0.644741,0.43062,1.5708
3.56,0.680366,0.440936,1.5708
3.58,0.720846,0.424729,1.5708
3.6,0.767309,0.407775,1.5708
3.62,0.821103,0.380126,1.5708
3.64,0.882723,0.339965,1.5708
3.66,0.9474,0.412579,1.5708
3.68,0.996478,0.537393,1.5708
3.7,1.03596,0.532864,1.5708
3.72,1.07617,0.538915,1.5708
3.74,1.11515,0.526145,1.5708
3.7600000000000002,1.1518,0.528319,1.5708
3.7800000000000002,1.18631,0.541365,1.5708
3.8000000000000003,1.22158,0.559035,1.5708
3.8200000000000003,1.25848,0.577043,1.5708
3.84,1.29564,0.600542,1.5708
3.86,1.3352,0.603131,1.5708
3.88,1.37005,0.59378,1.5708
3.9,1.40199,0.602613,1.5708
3.92,1.43213,0.607817,1.5708
3.94,1.45887,0.602537,1.5708
3.96,1.48236,0.603094,1.5708
3.98,1.50335,0.605771,1.5708
4.0,1.52179,0.604063,1.5708
4.0200000000000005,1.53785,0.612971,1.5708
4.04,1.55175,0.61382,1.5708
4.0600000000000005,1.56403,0.613317,1.5708
4.08,1.57469,0.618091,1.5708
4.1,1.58402,0.604882,1.5708
4.12,1.59262,0.608927,1.5708
4.14,1.60072,0.607887,1.5708
4.16,1.60836,0.60485,1.5708
4.18,1.6158,0.606119,1.5708
4.2,1.62293,0.60517,1.5708
4.22,1.62938,0.605212,1.5708
4.24,1.63527,0.605709,1.5708
4.26,1.64073,0.605654,1.5708
4.28,1.64549,0.603966,1.5708
4.3,1.64927,0.602364,1.5708
4.32,1.65198,0.60173,1.5708
4.34,1.65411,0.599072,1.5708
4.36,1.65554,0.591035,1.5708
4.38,1.65713,0.570693,1.5708
4.4,1.65882,0.527645,1.5708
4.42,1.66048,0.497757,1.5708
4.44,1.66252,0.47975,1.5708
4.46,1.66433,0.436668,1.5708
4.48,1.66578,0.399954,1.5708
4.5,1.66701,0.349711,1.5708
4.5200000000000005,1.66801,0.311465,1.5708
4.54,1.6692,0.27355,1.5708
4.5600000000000005,1.66969,0.216413,1.5708
4.58,1.66953,0.160019,1.5708
4.6000000000000005,1.66803,0.0991255,1.5708
4.62,1.66596,0.0437225,1.5708
4.64,1.66441,0.0151427,1.5708
4.66,1.6638,-0.0311263,1.5708
4.68,1.66441,-0.049205,1.5708
4.7,1.66591,-0.0864759,1.5708
4.72,1.66813,-0.107168,1.5708
4.74,1.66995,-0.114365,1.5708
4.76,1.67139,-0.143292,1.5708
4.78,1.6731,-0.165483,1.5708
4.8,1.6745,-0.171855,1.5708
4.82,1.6754,-0.18213,1.5708
4.84,1.67573,-0.185262,1.5708
4.86,1.67586,-0.181681,1.5708
4.88,1.67628,-0.179267,1.5708
4.9,1.67647,-0.178237,1.5708
4.92,1.67643,-0.175476,1.5708
4.94,1.67638,-0.170666,1.5708
4.96,1.67597,-0.16562,1.5708
4.98,1.67538,-0.150485,1.5708
5.0,1.67478,-0.124441,1.5708
5.0200000000000005,1.67414,-0.0960298,1.5708
5.04,1.67335,-0.0811142,1.5708
5.0600000000000005,1.67258,-0.0635822,1.5708
5.08,1.67198,-0.0241198,1.5708
5.1000000000000005,1.67243,0.0273524,1.5708
5.12,1.67305,0.0350947,1.5708
5.14,1.67357,0.0704237,1.5708
5.16,1.67445,0.114897,1.5708
5.18,1.67537,0.143102,1.5708
5.2,1.67649,0.197187,1.5708
5.22,1.67744,0.214861,1.5708
5.24,1.67847,0.256261,1.5708
5.26,1.67966,0.28774,1.5708
5.28,1.68059,0.290808,1.5708
5.3,1.68172,0.322032,1.5708
5.32,1.68324,0.367859,1.5708
5.34,1.68461,0.359596,1.5708
5.36,1.68567,0.3625,1.5708
5.38,1.68681,0.381682,1.5708
5.4,1.68796,0.394806,1.5708
5.42,1.68917,0.414517,1.5708
5.44,1.6906,0.416934,1.5708
5.46,1.69219,0.435064,1.5708
5.48,1.69426,0.436766,1.5708
5.5,1.69625,0.430649,1.5708
5.5200000000000005,1.69783,0.424326,1.5708
5.54,1.69908,0.418228,1.5708
5.5600000000000005,1.69996,0.408361,1.5708
5.58,1.7005,0.418898,1.5708
5.6000000000000005,1.70136,0.419924,1.5708
5.62,1.7018,0.400302,1.5708
5.64,1.70185,0.378673,1.5708
5.66,1.70185,0.363003,1.5708
5.68,1.70176,0.340386,1.5708
5.7,1.70182,0.342373,1.5708
5.72,1.70194,0.339832,1.5708
5.74,1.70208,0.332558,1.5708
5.76,1.70216,0.315376,1.5708
5.78,1.70211,0.288984,1.5708
5.8,1.70227,0.275218,1.5708
5.82,1.70226,0.248941,1.5708
5.84,1.70247,0.253721,1.5708
5.86,1.70261,0.246561,1.5708
5.88,1.70262,0.223333,1.5708
5.9,1.70216,0.187151,1.5708
5.92,1.70136,0.170903,1.5708
5.94,1.70052,0.162859,1.5708
5.96,1.69977,0.151524,1.5708
5.98,1.69894,0.129336,1.5708
6.0,1.69796,0.118934,1.5708
6.0200000000000005,1.69681,0.0899611,1.5708
6.04,1.69563,0.0848059,1.5708
6.0600000000000005,1.69491,0.0874535,1.5708
6.08,1.6945,0.0858656,1.5708
6.1000000000000005,1.69427,0.0855454,1.5708
6.12,1.69428,0.0922603,1.5708
6.140000000000001,1.69454,0.0930979,1.5708
6.16,1.69493,0.0919851,1.5708
6.18,1.69556,0.0973392,1.5708
6.2,1.69635,0.108613,1.5708
6.22,1.69683,0.124819,1.5708
6.24,1.69685,0.135344,1.5708
6.26,1.69692,0.164334,1.5708
6.28,1.69673,0.182062,1.5708
6.3,1.69636,0.194639,1.5708
6.32,1.69619,0.216,1.5708
6.34,1.69626,0.255093,1.5708
6.36,1.69628,0.281419,1.5708
6.38,1.69593,0.264559,1.5708
6.4,1.69589,0.271539,1.5708
6.42,1.69565,0.293826,1.5708
6.44,1.6951,0.323106,1.5708
6.46,1.69409,0.33371,1.5708
6.48,1.69307,0.355467,1.5708
6.5,1.69195,0.351156,1.5708
6.5200000000000005,1.69109,0.350825,1.5708
6.54,1.69048,0.351248,1.5708
6.5600000000000005,1.69007,0.350219,1.5708
6.58,1.68997,0.348599,1.5708
6.6000000000000005,1.69007,0.346344,1.5708
6.62,1.69045,0.343796,1.5708
6.640000000000001,1.69108,0.34194,1.5708
6.66,1.69188,0.338011,1.5708
6.68,1.69272,0.334724,1.5708
6.7,1.69352,0.325856,1.5708
6.72,1.69399,0.305916,1.5708
6.74,1.69411,0.285934,1.5708
6.76,1.6942,0.256087,1.5708
6.78,1.69444,0.252914,1.5708
6.8,1.69453,0.2558,1.5708
6.82,1.69394,0.252122,1.5708
6.84,1.69265,0.244181,1.5708
6.86,1.69095,0.226932,1.5708
6.88,1.68955,0.183632,1.5708
6.9,1.68922,0.14521,1.5708
6.92,1.68928,0.129328,1.5708
6.94,1.68904,0.0797433,1.5708
6.96,1.68871,0.0541167,1.5708
6.98,1.68866,0.0339412,1.5708
7.0,1.68836,-0.0145647,1.5708
7.0200000000000005,1.68828,-0.0187926,1.5708
7.04,1.68817,-0.028659,1.5708
7.0600000000000005,1.68774,-0.0634666,1.5708
7.08,1.6876,-0.105684,1.5708
7.1000000000000005,1.68791,-0.104883,1.5708
7.12,1.68799,-0.111676,1.5708
7.140000000000001,1.68778,-0.139725,1.5708
7.16,1.68789,-0.190226,1.5708
7.18,1.68883,-0.200892,1.5708
7.2,1.68954,-0.186999,1.5708
7.22,1.68901,-0.191515,1.5708
7.24,1.68794,-0.207752,1.5708
7.26,1.68702,-0.236561,1.5708
7.28,1.68632,-0.260528,1.5708
7.3,1.68553,-0.273038,1.5708
7.32,1.68466,-0.278222,1.5708
7.34,1.68351,-0.291714,1.5708
7.36,1.68183,-0.319528,1.5708
7.38,1.67919,-0.345573,1.5708
7.4,1.67612,-0.352862,1.5708
7.42,1.67345,-0.352411,1.5708
7.44,1.67144,-0.353345,1.5708
7.46,1.66991,-0.351813,1.5708
7.48,1.66887,-0.348791,1.5708
7.5,1.66792,-0.348143,1.5708
7.5200000000000005,1.66715,-0.34447,1.5708
7.54,1.66669,-0.340212,1.5708
7.5600000000000005,1.66649,-0.326594,1.5708
7.58,1.66674,-0.302568,1.5708
7.6000000000000005,1.66755,-0.253819,1.5708
7.62,1.66803,-0.24383,1.5708
7.640000000000001,1.66901,-0.236373,1.5708
7.66,1.67017,-0.210086,1.5708
7.68,1.67106,-0.160678,1.5708
7.7,1.67125,-0.12404,1.5708
7.72,1.6712,-0.0684034,1.5708
7.74,1.67057,-0.0526587,1.5708
7.76,1.66995,-0.00800573,1.5708
7.78,1.66972,0.0410176,1.5708
7.8,1.66926,0.0741742,1.5708
7.82,1.66912,0.115384,1.5708
7.84,1.66888,0.143036,1.5708
7.86,1.66899,0.197688,1.5708
7.88,1.6688,0.206137,1.5708
7.9,1.66849,0.228499,1.5708
7.92,1.66845,0.280896,1.5708
7.94,1.66832,0.285202,1.5708
7.96,1.66832,0.302337,1.5708
7.98,1.66905,0.317297,1.5708
8.0,1.67012,0.341606,0.0
8.02,1.67208,0.341453,0.0
8.040000000000001,1.6721,0.280154,0.0
8.06,1.66707,0.188472,0.0
8.08,1.6587,0.131519,0.0
8.1,1.64989,0.0971588,0.0
8.120000000000001,1.64386,0.114371,0.0
8.14,1.64177,0.219153,0.0
8.16,1.63486,0.352166,0.0
8.18,1.61859,0.441446,0.0
8.2,1.59363,0.546379,0.0
8.22,1.5581,0.628627,0.0
8.24,1.5165,0.729211,0.0
8.26,1.46712,0.816572,0.0
8.28,1.41435,0.822263,0.0
8.3,1.37105,0.740064,0.0
8.32,1.33976,0.692198,0.0
8.34,1.31544,0.576528,0.0
8.36,1.29115,0.432537,0.0
8.38,1.25945,0.282261,0.0
8.4,1.21748,0.126401,0.0
8.42,1.16495,-0.0341019,0.0
8.44,1.10053,-0.178718,0.0
8.46,1.03386,-0.227042,0.0
8.48,0.972253,-0.320343,0.0
8.5,0.913308,-0.385322,0.0
8.52,0.857414,-0.498742,0.0
8.540000000000001,0.807609,-0.586954,0.0
8.56,0.765232,-0.638678,0.0
8.58,0.726125,-0.641194,0.0
8.6,0.684031,-0.655129,0.0
8.620000000000001,0.640359,-0.666125,0.0
8.64,0.598202,-0.744538,0.0
8.66,0.559139,-0.791656,0.0
8.68,0.51699,-0.815703,0.0
8.700000000000001,0.471126,-0.817574,0.0
8.72,0.423331,-0.784166,0.0
8.74,0.375857,-0.780065,0.0
8.76,0.326894,-0.770573,0.0
8.78,0.280441,-0.729913,0.0
8.8,0.239077,-0.697575,0.0
8.82,0.201679,-0.663701,0.0
8.84,0.169486,-0.648548,0.0
8.86,0.142344,-0.600554,0.0
8.88,0.12249,-0.568982,0.0
8.9,0.107974,-0.568197,0.0
8.92,0.094153,-0.606631,0.0
8.94,0.0789566,-0.617539,0.0
8.96,0.0663434,-0.595564,0.0
8.98,0.0562701,-0.600239,0.0
9.0,0.0473625,-0.629294,0.0
9.02,0.0391215,-0.625497,0.0
9.040000000000001,0.0307622,-0.634336,0.0
9.06,0.0224745,-0.654744,0.0
9.08,0.0148722,-0.67836,0.0
9.1,0.00795113,-0.714706,0.0
9.120000000000001,0.00161818,-0.724611,0.0
9.14,-0.00474937,-0.746588,0.0
9.16,-0.0112964,-0.770984,0.0
9.18,-0.0181993,-0.803905,0.0
9.200000000000001,-0.0249742,-0.801423,0.0
9.22,-0.0316059,-0.812628,0.0
9.24,-0.0377985,-0.820575,0.0
9.26,-0.043786,-0.834129,0.0
9.28,-0.0484937,-0.841038,0.0
9.3,-0.0521863,-0.856971,0.0
9.32,-0.0547391,-0.856071,0.0
9.34,-0.0570867,-0.843185,0.0
9.36,-0.059545,-0.829839,0.0
9.38,-0.0619401,-0.799214,0.0
9.4,-0.0649691,-0.775548,0.0
9.42,-0.0684498,-0.766674,0.0
9.44,-0.0715953,-0.749633,0.0
9.46,-0.0748362,-0.709242,0.0
9.48,-0.0780827,-0.650185,0.0
9.5,-0.0811906,-0.59538,0.0
9.52,-0.084085,-0.564677,0.0
9.540000000000001,-0.0862238,-0.508047,0.0
9.56,-0.0883131,-0.486137,0.0
9.58,-0.0894962,-0.450092,0.0
9.6,-0.0904283,-0.397004,0.0
9.620000000000001,-0.0918036,-0.322023,0.0
9.64,-0.0938024,-0.265142,0.0
9.66,-0.0957233,-0.234642,0.0
9.68,-0.0975868,-0.21824,0.0
9.700000000000001,-0.0989139,-0.167649,0.0
9.72,-0.100386,-0.103663,0.0
9.74,-0.101751,-0.0400469,0.0
9.76,-0.103238,-0.0230629,0.0
9.78,-0.104764,0.0171602,0.0
9.8,-0.106535,0.0222671,0.0
9.82,-0.107952,0.0328508,0.0
9.84,-0.109035,0.06387,0.0
9.86,-0.110292,0.0981402,0.0
9.88,-0.11162,0.0888169,0.0
9.9,-0.112549,0.0771506,0.0
9.92,-0.112931,0.0874928,0.0
9.94,-0.113291,0.0968839,0.0
9.96,-0.113718,0.083955,0.0
9.98,-0.113886,0.0815653,0.0
10.0,-0.113782,0.090739,0.0
10.02,-0.113602,0.0859752,0.0
10.040000000000001,-0.113466,0.0786516,0.0
10.06,-0.113062,0.0865691,0.0
10.08,-0.112567,0.0846654,0.0
10.1,-0.112025,0.0785328,0.0
10.120000000000001,-0.111427,0.0753852,0.0
10.14,-0.110752,0.0792514,0.0
10.16,-0.110074,0.0779178,0.0
10.18,-0.109267,0.0713401,0.0
10.200000000000001,-0.108317,0.0636105,0.0
10.22,-0.107269,0.051064,0.0
10.24,-0.105978,0.0208354,0.0
10.26,-0.103523,-0.0158411,0.0
10.28,-0.100356,-0.00297325,0.0
10.3,-0.0983972,0.00121292,0.0
10.32,-0.0969685,-0.0113981,0.0
10.34,-0.0957484,-0.0261843,0.0
10.36,-0.0946797,-0.0363411,0.0
10.38,-0.0936013,-0.0530824,0.0
10.4,-0.0921805,-0.089283,0.0
10.42,-0.0898615,-0.0984854,0.0
10.44,-0.0877008,-0.0879554,0.0
10.46,-0.0860186,-0.0904971,0.0
10.48,-0.0844534,-0.0961948,0.0
10.5,-0.0829506,-0.0948806,0.0
10.52,-0.0814172,-0.0921062,0.0
10.540000000000001,-0.0799703,-0.0926001,0.0
10.56,-0.0786054,-0.091544,0.0
10.58,-0.0773774,-0.0927416,0.0
10.6,-0.0762514,-0.0946911,0.0
10.620000000000001,-0.0751624,-0.09378,0.0
10.64,-0.0742336,-0.0942439,0.0
10.66,-0.0735502,-0.0996004,0.0
10.68,-0.07301,-0.104892,0.0
10.700000000000001,-0.0726272,-0.112888,0.0
10.72,-0.0723771,-0.115745,0.0
10.74,-0.072522,-0.129643,0.0
10.76,-0.072678,-0.147651,0.0
10.78,-0.0728262,-0.180933,0.0
10.8,-0.0725724,-0.193484,0.0
10.82,-0.0721765,-0.179437,0.0
10.84,-0.072319,-0.183883,0.0
10.86,-0.0726109,-0.190092,0.0
10.88,-0.0726475,-0.19124,0.0
10.9,-0.0725373,-0.190974,0.0
10.92,-0.0722975,-0.195284,0.0
10.94,-0.072046,-0.182532,0.0
10.96,-0.0722218,-0.183341,0.0
10.98,-0.0723656,-0.189441,0.0
11.0,-0.0723865,-0.183544,0.0
11.02,-0.0725623,-0.178901,0.0
11.040000000000001,-0.0728811,-0.181264,0.0
11.06,-0.0733938,-0.181748,0.0
11.08,-0.074065,-0.175517,0.0
11.1,-0.0745903,-0.172748,0.0
11.120000000000001,-0.0747635,-0.173734,0.0
11.14,-0.074496,-0.174383,0.0
11.16,-0.0740374,-0.172219,0.0
11.18,-0.0739206,-0.163168,0.0
11.200000000000001,-0.0742151,-0.146123,0.0
11.22,-0.0749167,-0.116628,0.0
11.24,-0.0755895,-0.0895443,0.0
11.26,-0.0759279,-0.0781795,0.0
11.28,-0.0758121,-0.067238,0.0
11.3,-0.0753513,-0.0455535,0.0
11.32,-0.0750727,0.01036,0.0
11.34,-0.0754489,0.0267745,0.0
11.36,-0.0758206,0.0214131,0.0
11.38,-0.0752406,0.0387423,0.0
11.4,-0.0747295,0.0851423,0.0
11.42,-0.0748541,0.113631,0.0
11.44,-0.0753367,0.118393,0.0
11.46,-0.0755148,0.144717,0.0
11.48,-0.0755864,0.166705,0.0
11.5,-0.0755305,0.184067,0.0
11.52,-0.0757402,0.172088,0.0
11.540000000000001,-0.0758123,0.171863,0.0
11.56,-0.0758449,0.176709,0.0
11.58,-0.0760529,0.173936,0.0
11.6,-0.0762642,0.171392,0.0
11.620000000000001,-0.0764371,0.169494,0.0
11.64,-0.0765488,0.169068,0.0
11.66,-0.0765717,0.167012,0.0
11.68,-0.0765502,0.157911,0.0
11.700000000000001,-0.0764963,0.143456,0.0
11.72,-0.0765254,0.112134,0.0
11.74,-0.0768078,0.0792841,0.0
11.76,-0.076726,0.0614598,0.0
11.78,-0.0763634,0.0421588,0.0
11.8,-0.0760776,-0.00167024,0.0
11.82,-0.0757227,-0.0253473,0.0
11.84,-0.075273,-0.0449236,0.0
11.86,-0.0752159,-0.0781439,0.0
11.88,-0.0753434,-0.102851,0.0
11.9,-0.0756912,-0.133452,0.0
11.92,-0.0762456,-0.165567,0.0
11.94,-0.0769111,-0.19466,0.0
11.96,-0.0777949,-0.209557,0.0
11.98,-0.0789722,-0.245151,0.0
12.0,-0.0810403,-0.288119,0.0
12.02,-0.082498,-0.277985,0.0
12.040000000000001,-0.0833135,-0.286781,0.0
12.06,-0.0837874,-0.317557,0.0
12.08,-0.0832679,-0.359207,0.0
12.1,-0.0809222,-0.365558,0.0
12.120000000000001,-0.0791795,-0.362666,0.0
12.14,-0.0781923,-0.373581,0.0
12.16,-0.0772717,-0.375089,0.0
12.18,-0.0768698,-0.36255,0.0
12.200000000000001,-0.0770023,-0.356399,0.0
12.22,-0.0773985,-0.360371,0.0
12.24,-0.0775376,-0.347633,0.0
12.26,-0.0776436,-0.346313,0.0
12.280000000000001,-0.0770799,-0.350779,0.0
12.3,-0.0757884,-0.346304,0.0
12.32,-0.0742297,-0.344542,0.0
12.34,-0.0724932,-0.331959,0.0
12.36,-0.0708658,-0.3107,0.0
12.38,-0.0695306,-0.26551,0.0
12.4,-0.068875,-0.24047,0.0
12.42,-0.0685463,-0.247611,0.0
12.44,-0.0674182,-0.222461,0.0
12.46,-0.0662397,-0.17205,0.0
12.48,-0.0652447,-0.130605,0.0
12.5,-0.0643275,-0.0850894,0.0
12.52,-0.063137,-0.0550413,0.0
12.540000000000001,-0.0622074,0.00142213,0.0
12.56,-0.0607473,0.0490224,0.0
12.58,-0.0589108,0.100866,0.0
12.6,-0.0570101,0.114364,0.0
12.620000000000001,-0.0553776,0.14912,0.0
12.64,-0.053184,0.209623,0.0
12.66,-0.0510097,0.229676,0.0
12.68,-0.0487338,0.27761,0.0
12.700000000000001,-0.0464895,0.282298,0.0
12.72,-0.0443936,0.305737,0.0
12.74,-0.042109,0.322161,0.0
12.76,-0.0397318,0.351022,0.0
12.780000000000001,-0.0371618,0.352947,0.0
12.8,-0.0348883,0.342298,0.0
12.82,-0.0323395,0.344959,0.0
12.84,-0.0297301,0.341208,0.0
12.86,-0.0270339,0.332857,0.0
12.88,-0.0241449,0.306439,0.0
12.9,-0.021912,0.253311,0.0
12.92,-0.0206761,0.21621,0.0
12.94,-0.019367,0.18952,0.0
12.96,-0.0185378,0.128752,0.0
12.98,-0.0182804,0.0566435,0.0
13.0,-0.0180262,0.0152454,-1.5708
13.02,-0.0180971,-0.0611251,-1.5708
13.040000000000001,-0.0199237,-0.189197,-1.5708
13.06,-0.0263821,-0.347701,-1.5708
13.08,-0.0372994,-0.460826,-1.5708
13.1,-0.0495309,-0.563659,-1.5708
13.120000000000001,-0.0615085,-0.64114,-1.5708
13.14,-0.0712994,-0.686066,-1.5708
13.16,-0.0768648,-0.690272,-1.5708
13.18,-0.0746435,-0.62746,-1.5708
13.200000000000001,-0.0705033,-0.511805,-1.5708
13.22,-0.0735787,-0.393207,-1.5708
13.24,-0.0858424,-0.29301,-1.5708
13.26,-0.10608,-0.169366,-1.5708
13.280000000000001,-0.136244,-0.0391213,-1.5708
13.3,-0.176274,0.0751699,-1.5708
13.32,-0.222507,0.171613,-1.5708
13.34,-0.266847,0.163453,-1.5708
13.36,-0.30252,0.177945,-1.5708
13.38,-0.332054,0.121985,-1.5708
13.4,-0.361559,0.0288596,-1.5708
13.42,-0.398409,-0.048817,-1.5708
13.44,-0.443233,-0.126535,-1.5708
13.46,-0.49634,-0.221223,-1.5708
13.48,-0.56263,-0.318913,-1.5708
13.5,-0.637634,-0.402116,-1.5708
13.52,-0.711254,-0.347114,-1.5708
13.540000000000001,-0.766472,-0.344981,-1.5708
13.56,-0.819022,-0.433156,-1.5708
13.58,-0.87153,-0.506264,-1.5708
13.6,-0.919889,-0.521921,-1.5708
13.620000000000001,-0.963912,-0.556243,-1.5708
13.64,-1.00474,-0.554773,-1.5708
13.66,-1.04417,-0.568688,-1.5708
13.68,-1.08266,-0.603922,-1.5708
13.700000000000001,-1.1183,-0.645437,-1.5708
13.72,-1.15467,-0.648103,-1.5708
13.74,-1.19282,-0.660896,-1.5708
13.76,-1.23186,-0.666415,-1.5708
13.780000000000001,-1.27089,-0.633554,-1.5708
13.8,-1.30789,-0.574256,-1.5708
13.82,-1.34282,-0.530493,-1.5708
13.84,-1.37482,-0.50456,-1.5708
13.86,-1.40642,-0.490245,-1.5708
13.88,-1.43565,-0.432225,-1.5708
13.9,-1.46151,-0.404264,-1.5708
13.92,-1.48605,-0.368445,-1.5708
13.94,-1.50844,-0.338966,-1.5708
13.96,-1.53017,-0.330441,-1.5708
13.98,-1.55113,-0.337268,-1.5708
14.0,-1.57118,-0.353218,-1.5708
14.02,-1.59049,-0.357059,-1.5708
14.040000000000001,-1.60923,-0.36261,-1.5708
14.06,-1.62741,-0.376233,-1.5708
14.08,-1.64483,-0.407198,-1.5708
14.1,-1.66038,-0.470488,-1.5708
14.120000000000001,-1.67316,-0.482618,-1.5708
14.14,-1.68655,-0.490412,-1.5708
14.16,-1.70054,-0.490955,-1.5708
14.18,-1.71396,-0.474738,-1.5708
14.200000000000001,-1.72637,-0.472196,-1.5708
14.22,-1.73703,-0.444154,-1.5708
14.24,-1.74577,-0.4361,-1.5708
14.26,-1.75334,-0.440073,-1.5708
14.280000000000001,-1.75968,-0.453006,-1.5708
14.3,-1.76389,-0.442633,-1.5708
14.32,-1.76687,-0.440092,-1.5708
14.34,-1.76842,-0.452043,-1.5708
14.36,-1.76781,-0.447789,-1.5708
14.38,-1.76672,-0.442532,-1.5708
14.4,-1.76545,-0.446963,-1.5708
14.42,-1.76306,-0.442981,-1.5708
14.44,-1.7612,-0.427697,-1.5708
14.46,-1.76032,-0.403355,-1.5708
14.48,-1.76113,-0.350675,-1.5708
14.5,-1.7623,-0.273986,-1.5708
14.52,-1.76281,-0.203753,-1.5708
14.540000000000001,-1.76286,-0.144118,-1.5708
14.56,-1.76138,-0.0585087,-1.5708
14.58,-1.7572,0.0337867,-1.5708
14.6,-1.75074,0.108001,-1.5708
14.620000000000001,-1.74454,0.119719,-1.5708
14.64,-1.74004,0.147602,-1.5708
14.66,-1.73647,0.183372,-1.5708
14.68,-1.73398,0.187036,-1.5708
14.700000000000001,-1.73083,0.18377,-1.5708
14.72,-1.72687,0.189138,-1.5708
14.74,-1.7225,0.200115,-1.5708
14.76,-1.71819,0.21611,-1.5708
14.780000000000001,-1.71411,0.221941,-1.5708
14.8,-1.70973,0.261839,-1.5708
14.82,-1.70434,0.280071,-1.5708
14.84,-1.69934,0.268362,-1.5708
14.86,-1.69479,0.261745,-1.5708
14.88,-1.69066,0.260394,-1.5708
14.9,-1.68691,0.260979,-1.5708
14.92,-1.6836,0.256226,-1.5708
14.94,-1.68083,0.250591,-1.5708
14.96,-1.6785,0.24547,-1.5708
14.98,-1.67627,0.228336,-1.5708
15.0,-1.67408,0.191443,-1.5708
15.02,-1.67152,0.145355,-1.5708
15.040000000000001,-1.66846,0.133323,-1.5708
15.06,-1.66556,0.092048,-1.5708
15.08,-1.66274,0.0507399,-1.5708
15.1,-1.65969,0.0203988,-1.5708
15.120000000000001,-1.65704,-0.0290244,-1.5708
15.14,-1.65416,-0.0355522,-1.5708
15.16,-1.65151,-0.0815516,-1.5708
15.18,-1.64945,-0.122284,-1.5708
15.200000000000001,-1.64772,-0.1638,-1.5708
15.22,-1.64629,-0.192933,-1.5708
15.24,-1.64484,-0.223927,-1.5708
15.26,-1.64372,-0.263135,-1.5708
15.280000000000001,-1.64287,-0.284502,-1.5708
15.3,-1.64177,-0.296277,-1.5708
15.32,-1.64075,-0.327267,-1.5708
15.34,-1.63975,-0.35085,-1.5708
15.36,-1.6385,-0.36663,-1.5708
15.38,-1.63674,-0.368495,-1.5708
15.4,-1.63538,-0.386338,-1.5708
15.42,-1.63405,-0.398291,-1.5708
15.44,-1.63257,-0.399323,-1.5708
15.46,-1.63147,-0.413069,-1.5708
15.48,-1.62998,-0.400075,-1.5708
15.5,-1.62896,-0.402794,-1.5708
15.52,-1.6277,-0.388273,-1.5708
15.540000000000001,-1.62686,-0.367381,-1.5708
15.56,-1.62653,-0.337513,-1.5708
15.58,-1.62652,-0.330221,-1.5708
15.6,-1.62641,-0.309408,-1.5708
15.620000000000001,-1.6256,-0.257508,-1.5708
15.64,-1.62471,-0.232165,-1.5708
15.66,-1.62334,-0.216726,-1.5708
15.68,-1.62137,-0.181163,-1.5708
15.700000000000001,-1.61969,-0.162733,-1.5708
15.72,-1.61774,-0.149651,-1.5708
15.74,-1.61538,-0.11051,-1.5708
15.76,-1.61384,-0.0635803,-1.5708
15.780000000000001,-1.61342,-0.0470121,-1.5708
15.8,-1.61315,0.00274458,-1.5708
15.82,-1.61359,0.0277803,-1.5708
15.84,-1.61425,0.0479305,-1.5708
15.860000000000001,-1.61489,0.10155,-1.5708
15.88,-1.6159,0.121821,-1.5708
15.9,-1.61682,0.164633,-1.5708
15.92,-1.61735,0.205006,-1.5708
15.94,-1.61812,0.212518,-1.5708
15.96,-1.6187,0.25586,-1.5708
15.98,-1.61917,0.281019,-1.5708
16.0,-1.61986,0.277328,-1.5708
16.02,-1.62053,0.295941,-1.5708
16.04,-1.62123,0.300472,-1.5708
16.06,-1.62179,0.31831,-1.5708
16.080000000000002,-1.62216,0.318514,-1.5708
16.1,-1.62256,0.332972,-1.5708
16.12,-1.62317,0.332865,-1.5708
16.14,-1.62392,0.320247,-1.5708
16.16,-1.6243,0.308541,-1.5708
16.18,-1.62461,0.288353,-1.5708
16.2,-1.62475,0.2704,-1.5708
16.22,-1.62466,0.251747,-1.5708
16.240000000000002,-1.62428,0.248201,-1.5708
16.26,-1.62409,0.237291,-1.5708
16.28,-1.62392,0.212577,-1.5708
16.3,-1.62373,0.172613,-1.5708
16.32,-1.62313,0.158397,-1.5708
16.34,-1.62254,0.150549,-1.5708
16.36,-1.62209,0.126699,-1.5708
16.38,-1.62196,0.0867962,-1.5708
16.4,-1.62178,0.0712494,-1.5708
16.42,-1.62126,0.0712771,-1.5708
16.44,-1.62056,0.0572258,-1.5708
16.46,-1.62017,0.0252768,-1.5708
16.48,-1.62004,-0.0201976,-1.5708
16.5,-1.61937,-0.0178381,-1.5708
16.52,-1.61878,-0.0327532,-1.5708
16.54,-1.61834,-0.0679833,-1.5708
16.56,-1.61798,-0.0923313,-1.5708
16.580000000000002,-1.61742,-0.102197,-1.5708
16.6,-1.61679,-0.117688,-1.5708
16.62,-1.61611,-0.145777,-1.5708
16.64,-1.61476,-0.165219,-1.5708
16.66,-1.61294,-0.201281,-1.5708
16.68,-1.60997,-0.190484,-1.5708
16.7,-1.60798,-0.186746,-1.5708
16.72,-1.60638,-0.198019,-1.5708
16.740000000000002,-1.60489,-0.216975,-1.5708
16.76,-1.60344,-0.210725,-1.5708
16.78,-1.60249,-0.223033,-1.5708
16.8,-1.60144,-0.225,-1.5708
16.82,-1.60032,-0.230846,-1.5708
16.84,-1.59913,-0.232663,-1.5708
16.86,-1.59821,-0.248062,-1.5708
16.88,-1.59757,-0.237147,-1.5708
16.9,-1.59742,-0.235493,-1.5708
16.92,-1.59762,-0.230713,-1.5708
16.94,-1.59764,-0.223652,-1.5708
16.96,-1.59768,-0.216392,-1.5708
16.98,-1.59732,-0.200449,-1.5708
17.0,-1.59665,-0.195369,-1.5708
17.02,-1.5957,-0.17981,-1.5708
17.04,-1.59503,-0.182644,-1.5708
17.06,-1.5945,-0.184372,-1.5708
17.080000000000002,-1.59403,-0.179491,-1.5708
17.1,-1.59376,-0.175667,-1.5708
17.12,-1.59351,-0.174261,-1.5708
17.14,-1.59355,-0.172383,-1.5708
17.16,-1.59374,-0.16396,-1.5708
17.18,-1.59418,-0.150143,-1.5708
17.2,-1.59472,-0.126569,-1.5708
17.22,-1.59504,-0.112712,-1.5708
17.240000000000002,-1.59515,-0.0949344,-1.5708
17.26,-1.59501,-0.0838993,-1.5708
17.28,-1.5951,-0.0816149,-1.5708
17.3,-1.59538,-0.075598,-1.5708
17.32,-1.59572,-0.0600474,-1.5708
17.34,-1.59614,-0.0606423,-1.5708
17.36,-1.59661,-0.0433133,-1.5708
17.38,-1.59682,-0.0210627,-1.5708
17.400000000000002,-1.59693,-0.00914876,-1.5708
17.42,-1.59663,0.00831931,-1.5708
17.44,-1.59646,0.000336572,-1.5708
17.46,-1.59619,0.00124492,-1.5708
17.48,-1.59564,0.00701286,-1.5708
17.5,-1.59508,0.000516185,-1.5708
17.52,-1.59433,7.37882e-06,-1.5708
17.54,-1.59364,0.000874837,-1.5708
17.56,-1.59318,-0.000401086,-1.5708
17.580000000000002,-1.59279,-0.00109769,-1.5708
17.6,-1.59252,-0.0068446,-1.5708
17.62,-1.59238,-0.00844937,-1.5708
17.64,-1.59226,-0.00287962,-1.5708
17.66,-1.59219,-0.00675916,-1.5708
17.68,-1.59226,-0.0113291,-1.5708
17.7,-1.59234,-0.0170554,-1.5708
17.72,-1.59242,-0.0216548,-1.5708
17.740000000000002,-1.5925,-0.0336182,-1.5708
17.76,-1.59288,-0.0516105,-1.5708
17.78,-1.59337,-0.063231,-1.5708
17.8,-1.59398,-0.0873373,-1.5708
17.82,-1.59452,-0.090404,-1.5708
17.84,-1.59492,-0.0915425,-1.5708
17.86,-1.59534,-0.0951251,-1.5708
17.88,-1.5958,-0.103024,-1.5708
17.900000000000002,-1.59612,-0.118138,-1.5708
17.92,-1.59627,-0.144082,-1.5708
17.94,-1.59596,-0.157725,-1.5708
17.96,-1.59522,-0.200816,-1.5708
17.98,-1.59343,-0.202003,-1.5708
18.0,-1.59184,-0.212826,0.0
18.02,-1.59044,-0.249563,0.0
18.04,-1.58838,-0.313822,0.0
18.06,-1.58363,-0.399655,0.0
18.080000000000002,-1.5755,-0.478295,0.0
18.1,-1.56629,-0.506447,0.0
18.12,-1.55943,-0.50525,0.0
18.14,-1.55824,-0.489408,0.0
18.16,-1.56304,-0.429302,0.0
18.18,-1.56734,-0.305878,0.0
18.2,-1.56252,-0.156089,0.0
18.22,-1.54721,-0.0500486,0.0
18.240000000000002,-1.52411,0.0807689,0.0
18.26,-1.4901,0.212991,0.0
18.28,-1.44597,0.342099,0.0
18.3,-1.39374,0.440527,0.0
18.32,-1.34038,0.475138,0.0
18.34,-1.29433,0.444696,0.0
18.36,-1.25753,0.452194,0.0
18.38,-1.22874,0.432067,0.0
18.400000000000002,-1.2051,0.362277,0.0
18.42,-1.17933,0.236746,0.0
18.44,-1.14534,0.0947978,0.0
18.46,-1.10199,-0.0401178,0.0
18.48,-1.05358,-0.0994071,0.0
18.5,-1.00713,-0.161916,0.0
18.52,-0.963554,-0.240235,0.0
18.54,-0.923427,-0.252647,0.0
18.56,-0.883273,-0.209853,0.0
18.580000000000002,-0.835602,-0.153224,0.0
18.6,-0.782147,-0.142089,0.0
18.62,-0.72465,-0.109561,0.0
18.64,-0.661742,-0.0746399,0.0
18.66,-0.597744,-0.112228,0.0
18.68,-0.54639,-0.233963,0.0
18.7,-0.507136,-0.246261,0.0
18.72,-0.468109,-0.262136,0.0
18.740000000000002,-0.430702,-0.276076,0.0
18.76,-0.394945,-0.258941,0.0
18.78,-0.361819,-0.25405,0.0
18.8,-0.330619,-0.262376,0.0
18.82,-0.30108,-0.258601,0.0
18.84,-0.273747,-0.259741,0.0
18.86,-0.248631,-0.263957,0.0
18.88,-0.225883,-0.261552,0.0
18.900000000000002,-0.205604,-0.268315,0.0
18.92,-0.187776,-0.279046,0.0
18.94,-0.171966,-0.293603,0.0
18.96,-0.157369,-0.297482,0.0
18.98,-0.143442,-0.274873,0.0
19.0,-0.129661,-0.260052,0.0
19.02,-0.116594,-0.276468,0.0
19.04,-0.103668,-0.268759,0.0
19.06,-0.0908841,-0.259418,0.0
19.080000000000002,-0.078961,-0.266981,0.0
19.1,-0.068431,-0.262797,0.0
19.12,-0.0593481,-0.261045,0.0
19.14,-0.0510771,-0.259892,0.0
19.16,-0.0428202,-0.258805,0.0
19.18,-0.0347141,-0.25591,0.0
19.2,-0.0271886,-0.249197,0.0
19.22,-0.0201061,-0.236978,0.0
19.240000000000002,-0.0135926,-0.231446,0.0
19.26,-0.0075532,-0.219056,0.0
19.28,-0.00178099,-0.199793,0.0
19.3,0.00364933,-0.182537,0.0
19.32,0.00876554,-0.177504,0.0
19.34,0.0136754,-0.175327,0.0
19.36,0.0185221,-0.170791,0.0
19.38,0.0232371,-0.160283,0.0
19.400000000000002,0.0277565,-0.14016,0.0
19.42,0.0318179,-0.132469,0.0
19.44,0.0355713,-0.119049,0.0
19.46,0.0392243,-0.107568,0.0
19.48,0.042482,-0.089134,0.0
19.5,0.045045,-0.0876559,0.0
19.52,0.047396,-0.0939949,0.0
19.54,0.0496307,-0.087128,0.0
19.56,0.0512931,-0.0854527,0.0
19.580000000000002,0.0525857,-0.0834391,0.0
19.6,0.0535625,-0.0826751,0.0
19.62,0.0542012,-0.0836222,0.0
19.64,0.0545443,-0.083622,0.0
19.66,0.0545861,-0.0928553,0.0
19.68,0.0545795,-0.0908695,0.0
19.7,0.0543568,-0.0875987,0.0
19.72,0.0538085,-0.0942446,0.0
19.740000000000002,0.0531784,-0.0949831,0.0
19.76,0.0524214,-0.0945216,0.0
19.78,0.0515528,-0.0966547,0.0
19.8,0.050606,-0.101015,0.0
19.82,0.0496424,-0.10563,0.0
19.84,0.0487238,-0.105717,0.0
19.86,0.0477814,-0.113167,0.0
19.88,0.046771,-0.122614,0.0
19.900000000000002,0.0459352,-0.115089,0.0
19.92,0.0451517,-0.128803,0.0
19.94,0.0445316,-0.13985,0.0
19.96,0.0441431,-0.151457,0.0
19.98,0.0439974,-0.170504,0.0
20.0,0.0438691,-0.178774,0.0
20.02,0.0437684,-0.187413,0.0
20.04,0.0437663,-0.184902,0.0
20.06,0.0435597,-0.183135,0.0
20.080000000000002,0.0432396,-0.185705,0.0
20.1,0.0428411,-0.188911,0.0
20.12,0.0423818,-0.190109,0.0
20.14,0.0418894,-0.190048,0.0
20.16,0.0413193,-0.190632,0.0
20.18,0.040835,-0.190966,0.0
20.2,0.0404037,-0.188902,0.0
20.22,0.0399801,-0.187308,0.0
20.240000000000002,0.03953,-0.188179,0.0
20.26,0.0391421,-0.190725,0.0
20.28,0.0387668,-0.185815,0.0
20.3,0.0386518,-0.178759,0.0
20.32,0.0385491,-0.18728,0.0
20.34,0.0386312,-0.182654,0.0
20.36,0.0389454,-0.18165,0.0
20.38,0.0392159,-0.183714,0.0
20.400000000000002,0.0396185,-0.183537,0.0
20.42,0.0401372,-0.181929,0.0
20.44,0.0405427,-0.182116,0.0
20.46,0.0410072,-0.183028,0.0
20.48,0.0417017,-0.181594,0.0
20.5,0.0424146,-0.182451,0.0
20.52,0.0432352,-0.180439,0.0
20.54,0.0439138,-0.180553,0.0
20.56,0.0445186,-0.180045,0.0
20.580000000000002,0.0451721,-0.177636,0.0
20.6,0.0457869,-0.179161,0.0
20.62,0.0463694,-0.179774,0.0
20.64,0.0470287,-0.177646,0.0
20.66,0.0478131,-0.176151,0.0
20.68,0.0485898,-0.180336,0.0
20.7,0.0493269,-0.177635,0.0
20.72,0.0499184,-0.174957,0.0
20.740000000000002,0.0504988,-0.172193,0.0
20.76,0.0509518,-0.173061,0.0
20.78,0.0511775,-0.178789,0.0
20.8,0.0514817,-0.17362,0.0
20.82,0.0521169,-0.166731,0.0
20.84,0.053235,-0.159057,0.0
20.86,0.0547802,-0.148076,0.0
20.88,0.056651,-0.131819,0.0
20.900000000000002,0.0587684,-0.129717,0.0
20.92,0.0614534,-0.103488,0.0
20.94,0.0633873,-0.0829426,0.0
20.96,0.06456,-0.0764529,0.0
20.98,0.0653204,-0.0690075,0.0
21.0,0.0655141,-0.0542675,0.0
21.02,0.0649363,-0.0466035,0.0
21.04,0.0641562,-0.0249362,0.0
21.06,0.0625993,-0.00483696,0.0
21.080000000000002,0.060464,-0.00317726,0.0
21.1,0.0583644,0.000584397,0.0
21.12,0.0564092,-0.000426827,0.0
21.14,0.054579,-0.00137981,0.0
21.16,0.0530513,-0.00311455,0.0
21.18,0.0517188,-0.00707483,0.0
21.2,0.0505818,-0.0113525,0.0
21.22,0.0496323,-0.0169278,0.0
21.240000000000002,0.0487142,-0.0248642,0.0
21.26,0.0478148,-0.0473339,0.0
21.28,0.0468602,-0.0761029,0.0
21.3,0.0458137,-0.0956323,0.0
21.32,0.0448124,-0.113939,0.0
21.34,0.0439871,-0.140963,0.0
21.36,0.0431994,-0.194126,0.0
21.38,0.0428216,-0.211816,0.0
21.400000000000002,0.0425255,-0.239536,0.0
21.42,0.0418528,-0.289623,0.0
21.44,0.0415978,-0.301408,0.0
21.46,0.0413438,-0.34031,0.0
21.48,0.0411447,-0.37187,0.0
21.5,0.0412346,-0.401759,0.0
21.52,0.0414331,-0.444883,0.0
21.54,0.0420431,-0.460054,0.0
21.56,0.0425377,-0.468035,0.0
21.580000000000002,0.0425952,-0.493612,0.0
21.6,0.0426907,-0.516418,0.0
21.62,0.0424983,-0.548529,0.0
21.64,0.0424439,-0.532581,0.0
21.66,0.0425834,-0.531231,0.0
21.68,0.042661,-0.540525,0.0
21.7,0.0424967,-0.537211,0.0
21.72,0.0419084,-0.532415,0.0
21.740000000000002,0.0406413,-0.529658,0.0
21.76,0.0393996,-0.529128,0.0
21.78,0.0383855,-0.527501,0.0
21.8,0.0379029,-0.523496,0.0
21.82,0.0385324,-0.518079,0.0
21.84,0.0402798,-0.51162,0.0
21.86,0.0424379,-0.498024,0.0
21.88,0.0444878,-0.476959,0.0
21.900000000000002,0.0462624,-0.437611,0.0
21.92,0.0475659,-0.424472,0.0
21.94,0.0494533,-0.411088,0.0
21.96,0.051675,-0.37863,0.0
21.98,0.0533603,-0.324104,0.0


==> figures/hardwareresults/wheelbot_hardware_turbo_initial.csv <==
time,yaw,drivewheel,yaw_setpoint
0.0,-0.0319544,-0.350191,0.0
0.02,-0.0296168,-0.357511,0.0
0.04,-0.0272755,-0.35188,0.0
0.06,-0.0252767,-0.356793,0.0
0.08,-0.0235116,-0.365164,0.0
0.1,-0.0217763,-0.378856,0.0
0.12,-0.0197995,-0.380643,0.0
0.14,-0.0181731,-0.390476,0.0
0.16,-0.0165436,-0.398101,0.0
0.18,-0.0148131,-0.411492,0.0
0.2,-0.0129598,-0.422372,0.0
0.22,-0.0108895,-0.438979,0.0
0.24,-0.00869321,-0.435265,0.0
0.26,-0.00718615,-0.433176,0.0
0.28,-0.00639152,-0.43039,0.0
0.3,-0.00622418,-0.427035,0.0
0.32,-0.0065322,-0.424265,0.0
0.34,-0.00724419,-0.416324,0.0
0.36,-0.00801815,-0.403134,0.0
0.38,-0.00902231,-0.402623,0.0
0.4,-0.00978425,-0.383188,0.0
0.42,-0.00982084,-0.343674,0.0
0.44,-0.0100724,-0.33863,0.0
0.46,-0.0105606,-0.333492,0.0
0.48,-0.0113727,-0.312783,0.0
0.5,-0.0126662,-0.289994,0.0
0.52,-0.0134707,-0.253155,0.0
0.54,-0.0133413,-0.247862,0.0
0.56,-0.0134828,-0.247625,0.0
0.58,-0.0130705,-0.223868,0.0
0.6,-0.0124764,-0.207741,0.0
0.62,-0.0119536,-0.181317,0.0
0.64,-0.0117928,-0.172788,0.0
0.66,-0.0115572,-0.176269,0.0
0.68,-0.0109589,-0.171497,0.0
0.7000000000000001,-0.0104166,-0.163227,0.0
0.72,-0.0103259,-0.150806,0.0
0.74,-0.0105786,-0.137527,0.0
0.76,-0.0111259,-0.144846,0.0
0.78,-0.0116056,-0.125088,0.0
0.8,-0.012578,-0.110326,0.0
0.8200000000000001,-0.013632,-0.0903813,0.0
0.84,-0.0147925,-0.0858679,0.0
0.86,-0.0160366,-0.0819945,0.0
0.88,-0.0172417,-0.0735243,0.0
0.9,-0.0182141,-0.0580187,0.0
0.92,-0.0191353,-0.0542261,0.0
0.9400000000000001,-0.0199776,-0.0395334,0.0
0.96,-0.0210034,-0.0251872,0.0
0.98,-0.0222737,-0.0174317,0.0
1.0,-0.0236172,0.00673908,0.0
1.02,-0.0253518,-0.00464526,0.0
1.04,-0.0268083,-0.00214224,0.0
1.06,-0.0281531,0.00385903,0.0
1.08,-0.0294355,0.00381824,0.0
1.1,-0.0306785,0.00268184,0.0
1.12,-0.0317542,0.000798046,0.0
1.1400000000000001,-0.0326676,-0.00491688,0.0
1.16,-0.03343,-0.00281415,0.0
1.18,-0.0341885,-0.00424232,0.0
1.2,-0.0349303,-0.00996614,0.0
1.22,-0.0355605,-0.0140842,0.0
1.24,-0.0360307,-0.018231,0.0
1.26,-0.0363229,-0.0309567,0.0
1.28,-0.0366816,-0.0468569,0.0
1.3,-0.0366831,-0.0536836,0.0
1.32,-0.0363694,-0.0631078,0.0
1.34,-0.0356369,-0.0854641,0.0
1.36,-0.0345074,-0.0981345,0.0
1.3800000000000001,-0.0331123,-0.0883667,0.0
1.4000000000000001,-0.0318972,-0.0942399,0.0
1.42,-0.03084,-0.102072,0.0
1.44,-0.0298777,-0.114431,0.0
1.46,-0.0291359,-0.128696,0.0
1.48,-0.0283791,-0.1325,0.0
1.5,-0.0278193,-0.150777,0.0
1.52,-0.0273536,-0.166435,0.0
1.54,-0.027245,-0.184821,0.0
1.56,-0.0268477,-0.177767,0.0
1.58,-0.0261347,-0.179848,0.0
1.6,-0.0254389,-0.19032,0.0
1.62,-0.0247178,-0.201543,0.0
1.6400000000000001,-0.0238019,-0.192077,0.0
1.6600000000000001,-0.0226648,-0.197829,0.0
1.68,-0.0218422,-0.206552,0.0
1.7,-0.0207524,-0.206069,0.0
1.72,-0.0198276,-0.20464,0.0
1.74,-0.0183513,-0.208202,0.0
1.76,-0.0174026,-0.230924,0.0
1.78,-0.0169173,-0.240009,0.0
1.8,-0.0169508,-0.259619,0.0
1.82,-0.0169722,-0.258564,0.0
1.84,-0.0165734,-0.257098,0.0
1.86,-0.0159737,-0.260915,0.0
1.8800000000000001,-0.0150284,-0.260324,0.0
1.9000000000000001,-0.0141006,-0.260704,0.0
1.92,-0.0132721,-0.259432,0.0
1.94,-0.0126372,-0.262518,0.0
1.96,-0.012233,-0.261005,0.0
1.98,-0.0119979,-0.257265,0.0
2.0,-0.0118139,-0.257596,0.0
2.02,-0.0118168,-0.258082,0.0
2.04,-0.0120085,-0.256769,0.0
2.06,-0.0123778,-0.255547,0.0
2.08,-0.012937,-0.253289,0.0
2.1,-0.0137314,-0.25348,0.0
2.12,-0.0147157,-0.251074,0.0
2.14,-0.015745,-0.247013,0.0
2.16,-0.0167407,-0.239504,0.0
2.18,-0.0175292,-0.235336,0.0
2.2,-0.0184137,-0.233357,0.0
2.22,-0.0191134,-0.232298,0.0
2.24,-0.01977,-0.219713,0.0
2.2600000000000002,-0.0206145,-0.210806,0.0
2.2800000000000002,-0.0212836,-0.184141,0.0
2.3000000000000003,-0.0222296,-0.178535,0.0
2.32,-0.0232026,-0.17764,0.0
2.34,-0.0244024,-0.174449,0.0
2.36,-0.0256051,-0.168419,0.0
2.38,-0.0268187,-0.16377,0.0
2.4,-0.0281801,-0.155179,0.0
2.42,-0.0295036,-0.140163,0.0
2.44,-0.0306356,-0.127717,0.0
2.46,-0.0318539,-0.124762,0.0
2.48,-0.0330376,-0.0909252,0.0
2.5,-0.034222,-0.0838791,0.0
2.52,-0.0357283,-0.0926388,0.0
2.54,-0.037107,-0.085458,0.0
2.56,-0.0382054,-0.0793195,0.0
2.58,-0.0389865,-0.0777717,0.0
2.6,-0.0397188,-0.0738122,0.0
2.62,-0.0404697,-0.0741604,0.0
2.64,-0.0412516,-0.0756035,0.0
2.66,-0.0419368,-0.0682118,0.0
2.68,-0.04247,-0.0710204,0.0
2.7,-0.0427598,-0.0669551,0.0
2.72,-0.0429692,-0.0862319,0.0
2.74,-0.0425005,-0.0857398,0.0
2.7600000000000002,-0.0418608,-0.0768528,0.0
2.7800000000000002,-0.0411067,-0.0683831,0.0
2.8000000000000003,-0.040266,-0.0784514,0.0
2.82,-0.0390389,-0.0797854,0.0
2.84,-0.0377568,-0.0722298,0.0
2.86,-0.0368019,-0.0695458,0.0
2.88,-0.0359306,-0.0826619,0.0
2.9,-0.034845,-0.0706502,0.0
2.92,-0.0342497,-0.051375,0.0
2.94,-0.034171,-0.0440408,0.0
2.96,-0.0342265,-0.0174542,0.0
2.98,-0.0344436,-0.0130958,0.0
3.0,-0.0346678,-0.00582871,1.5708
3.02,-0.0346847,0.0195823,1.5708
3.04,-0.0337227,0.0929282,1.5708
3.06,-0.0301671,0.162668,1.5708
3.08,-0.025625,0.199926,1.5708
3.1,-0.0216865,0.197968,1.5708
3.12,-0.0188811,0.192268,1.5708
3.14,-0.017564,0.164164,1.5708
3.16,-0.0170572,0.136627,1.5708
3.18,-0.017953,0.0433139,1.5708
3.2,-0.0171853,-0.0977966,1.5708
3.22,-0.00757669,-0.233342,1.5708
3.24,0.0124066,-0.35459,1.5708
3.2600000000000002,0.0433292,-0.479169,1.5708
3.2800000000000002,0.0832924,-0.607963,1.5708
3.3000000000000003,0.130956,-0.71387,1.5708
3.3200000000000003,0.181688,-0.787878,1.5708
3.34,0.226931,-0.789304,1.5708
3.36,0.258768,-0.763565,1.5708
3.38,0.279194,-0.708024,1.5708
3.4,0.295921,-0.608712,1.5708
3.42,0.316575,-0.471305,1.5708
3.44,0.34526,-0.325031,1.5708
3.46,0.38222,-0.171254,1.5708
3.48,0.427552,-0.0271858,1.5708
3.5,0.477225,0.0685219,1.5708
3.52,0.527212,0.156169,1.5708
3.54,0.575649,0.198214,1.5708
3.56,0.623795,0.192354,1.5708
3.58,0.677916,0.169668,1.5708
3.6,0.738362,0.177337,1.5708
3.62,0.802229,0.175191,1.5708
3.64,0.870705,0.174164,1.5708
3.66,0.939629,0.180801,1.5708
3.68,1.00611,0.222488,1.5708
3.7,1.06374,0.283651,1.5708
3.72,1.11436,0.299406,1.5708
3.74,1.16053,0.343701,1.5708
3.7600000000000002,1.20372,0.393809,1.5708
3.7800000000000002,1.24532,0.452265,1.5708
3.8000000000000003,1.28626,0.479471,1.5708
3.8200000000000003,1.32499,0.524493,1.5708
3.84,1.36518,0.570379,1.5708
3.86,1.40517,0.614599,1.5708
3.88,1.4462,0.676964,1.5708
3.9,1.48823,0.745083,1.5708
3.92,1.52939,0.820134,1.5708
3.94,1.56779,0.885866,1.5708
3.96,1.60323,0.922425,1.5708
3.98,1.63684,0.981962,1.5708
4.0,1.66712,1.03637,1.5708
4.0200000000000005,1.69517,1.09617,1.5708
4.04,1.72196,1.13823,1.5708
4.0600000000000005,1.74995,1.15073,1.5708
4.08,1.78052,1.12321,1.5708
4.1,1.81272,1.10536,1.5708
4.12,1.84361,1.03369,1.5708
4.14,1.86674,0.962967,1.5708
4.16,1.88165,0.891893,1.5708
4.18,1.88816,0.829816,1.5708
4.2,1.88702,0.765292,1.5708
4.22,1.87958,0.744178,1.5708
4.24,1.87253,0.705405,1.5708
4.26,1.86213,0.677385,1.5708
4.28,1.85136,0.645445,1.5708
4.3,1.84128,0.636066,1.5708
4.32,1.83486,0.649373,1.5708
4.34,1.83288,0.677659,1.5708
4.36,1.83333,0.713591,1.5708
4.38,1.8341,0.730222,1.5708
4.4,1.83515,0.771845,1.5708
4.42,1.83396,0.8364,1.5708
4.44,1.83,0.895045,1.5708
4.46,1.82416,0.905207,1.5708
4.48,1.81824,0.951166,1.5708
4.5,1.81163,0.986303,1.5708
4.5200000000000005,1.80418,0.987543,1.5708
4.54,1.79595,1.00752,1.5708
4.5600000000000005,1.78753,1.01294,1.5708
4.58,1.77973,1.0391,1.5708
4.6000000000000005,1.77204,1.05297,1.5708
4.62,1.76545,1.07761,1.5708
4.64,1.76123,1.08953,1.5708
4.66,1.75644,1.10203,1.5708
4.68,1.75314,1.14809,1.5708
4.7,1.75176,1.15481,1.5708
4.72,1.75048,1.17435,1.5708
4.74,1.74928,1.22759,1.5708
4.76,1.74655,1.27322,1.5708
4.78,1.7426,1.27904,1.5708
4.8,1.73954,1.28713,1.5708
4.82,1.73742,1.31614,1.5708
4.84,1.73635,1.31345,1.5708
4.86,1.73607,1.30654,1.5708
4.88,1.73687,1.31116,1.5708
4.9,1.73841,1.30677,1.5708
4.92,1.74042,1.30381,1.5708
4.94,1.74248,1.30076,1.5708
4.96,1.74468,1.29427,1.5708
4.98,1.74654,1.28043,1.5708
5.0,1.74758,1.24789,1.5708
5.0200000000000005,1.74823,1.20181,1.5708
5.04,1.74877,1.17472,1.5708
5.0600000000000005,1.74902,1.11385,1.5708
5.08,1.74928,1.08383,1.5708
5.1000000000000005,1.74935,1.01943,1.5708
5.12,1.74929,0.968197,1.5708
5.14,1.74905,0.904788,1.5708
5.16,1.74864,0.829595,1.5708
5.18,1.74815,0.771245,1.5708
5.2,1.74755,0.711588,1.5708
5.22,1.74689,0.642876,1.5708
5.24,1.74653,0.56532,1.5708
5.26,1.7468,0.508969,1.5708
5.28,1.74763,0.472442,1.5708
5.3,1.7487,0.421721,1.5708
5.32,1.75024,0.380936,1.5708
5.34,1.75164,0.316942,1.5708
5.36,1.75306,0.28475,1.5708
5.38,1.75422,0.238159,1.5708
5.4,1.75555,0.23654,1.5708
5.42,1.75704,0.223394,1.5708
5.44,1.75882,0.22259,1.5708
5.46,1.76093,0.197771,1.5708
5.48,1.76392,0.200821,1.5708
5.5,1.76743,0.221785,1.5708
5.5200000000000005,1.77071,0.255062,1.5708
5.54,1.77242,0.276394,1.5708
5.5600000000000005,1.77256,0.268852,1.5708
5.58,1.7707,0.280807,1.5708
5.6000000000000005,1.76747,0.312199,1.5708
5.62,1.76427,0.365273,1.5708
5.64,1.76186,0.378995,1.5708
5.66,1.75931,0.421795,1.5708
5.68,1.75816,0.485471,1.5708
5.7,1.75806,0.543105,1.5708
5.72,1.75831,0.586608,1.5708
5.74,1.75858,0.646918,1.5708
5.76,1.75779,0.719451,1.5708
5.78,1.75568,0.757544,1.5708
5.8,1.75364,0.819914,1.5708
5.82,1.75259,0.861033,1.5708
5.84,1.75292,0.905671,1.5708
5.86,1.75333,0.918393,1.5708
5.88,1.75385,0.960991,1.5708
5.9,1.75499,0.98195,1.5708
5.92,1.75544,1.00094,1.5708
5.94,1.75589,1.02,1.5708
5.96,1.75596,1.05331,1.5708
5.98,1.75566,1.06375,1.5708
6.0,1.75448,1.06832,1.5708
6.0200000000000005,1.75295,1.08899,1.5708
6.04,1.75069,1.09487,1.5708
6.0600000000000005,1.74859,1.08519,1.5708
6.08,1.747,1.08686,1.5708
6.1000000000000005,1.74556,1.06278,1.5708
6.12,1.74461,1.0549,1.5708
6.140000000000001,1.74392,1.04137,1.5708
6.16,1.74367,1.04397,1.5708
6.18,1.74395,1.04008,1.5708
6.2,1.7446,1.02743,1.5708
6.22,1.74509,0.998848,1.5708
6.24,1.74469,0.949319,1.5708
6.26,1.74374,0.938246,1.5708
6.28,1.74303,0.919842,1.5708
6.3,1.7418,0.86657,1.5708
6.32,1.74063,0.834121,1.5708
6.34,1.73963,0.815936,1.5708
6.36,1.73856,0.76672,1.5708
6.38,1.73848,0.754459,1.5708
6.4,1.73839,0.719726,1.5708
6.42,1.73955,0.668991,1.5708
6.44,1.74136,0.654333,1.5708
6.46,1.74214,0.590889,1.5708
6.48,1.74177,0.569299,1.5708
6.5,1.74072,0.552508,1.5708
6.5200000000000005,1.73816,0.514929,1.5708
6.54,1.73454,0.506258,1.5708
6.5600000000000005,1.73121,0.49627,1.5708
6.58,1.72901,0.509639,1.5708
6.6000000000000005,1.72834,0.509308,1.5708
6.62,1.7291,0.522251,1.5708
6.640000000000001,1.73085,0.524976,1.5708
6.66,1.73332,0.527988,1.5708
6.68,1.73639,0.529238,1.5708
6.7,1.73994,0.536233,1.5708
6.72,1.74378,0.549238,1.5708
6.74,1.74766,0.580103,1.5708
6.76,1.75081,0.625274,1.5708
6.78,1.75269,0.638774,1.5708
6.8,1.75376,0.665242,1.5708
6.82,1.7539,0.716484,1.5708
6.84,1.75323,0.728267,1.5708
6.86,1.75214,0.758806,1.5708
6.88,1.75181,0.81113,1.5708
6.9,1.75182,0.821286,1.5708
6.92,1.75161,0.860587,1.5708
6.94,1.75227,0.901812,1.5708
6.96,1.75276,0.910974,1.5708
6.98,1.75331,0.960602,1.5708
7.0,1.75398,0.996415,1.5708
7.0200000000000005,1.75414,1.00987,1.5708
7.04,1.75467,1.06079,1.5708
7.0600000000000005,1.7557,1.07115,1.5708
7.08,1.75655,1.08326,1.5708
7.1000000000000005,1.75761,1.08867,1.5708
7.12,1.75853,1.11525,1.5708
7.140000000000001,1.75946,1.13888,1.5708
7.16,1.75962,1.13834,1.5708
7.18,1.7593,1.12986,1.5708
7.2,1.75869,1.13418,1.5708
7.22,1.75708,1.13784,1.5708
7.24,1.75474,1.12996,1.5708
7.26,1.75259,1.12454,1.5708
7.28,1.75022,1.12021,1.5708
7.3,1.74823,1.10117,1.5708
7.32,1.7468,1.05035,1.5708
7.34,1.74589,1.00215,1.5708
7.36,1.74542,0.962215,1.5708
7.38,1.74471,0.898506,1.5708
7.4,1.74423,0.824218,1.5708
7.42,1.74389,0.766807,1.5708
7.44,1.74357,0.689307,1.5708
7.46,1.74327,0.610179,1.5708
7.48,1.7433,0.563434,1.5708
7.5,1.74336,0.478801,1.5708
7.5200000000000005,1.74404,0.410351,1.5708
7.54,1.7453,0.325643,1.5708
7.5600000000000005,1.74802,0.249762,1.5708
7.58,1.75189,0.194522,1.5708
7.6000000000000005,1.75666,0.131343,1.5708
7.62,1.76195,0.0752068,1.5708
7.640000000000001,1.76804,0.0182111,1.5708
7.66,1.77445,-0.0493055,1.5708
7.68,1.78091,-0.107086,1.5708
7.7,1.78698,-0.150938,1.5708
7.72,1.79172,-0.220757,1.5708
7.74,1.79549,-0.252512,1.5708
7.76,1.79916,-0.289445,1.5708
7.78,1.80369,-0.275219,1.5708
7.8,1.8106,-0.273845,1.5708
7.82,1.81938,-0.248985,1.5708
7.84,1.82798,-0.238491,1.5708
7.86,1.8353,-0.217103,1.5708
7.88,1.84036,-0.165524,1.5708
7.9,1.84209,-0.138169,1.5708
7.92,1.84215,-0.103902,1.5708
7.94,1.8393,-0.0576692,1.5708
7.96,1.83377,-0.0264418,1.5708
7.98,1.82766,0.0277993,1.5708
8.0,1.82012,0.0346721,0.0
8.02,1.80972,0.0356121,0.0
8.040000000000001,1.79345,-0.0195148,0.0
8.06,1.77164,-0.0210478,0.0
8.08,1.74998,-0.00555771,0.0
8.1,1.72804,-0.00909663,0.0
8.120000000000001,1.70655,0.00457999,0.0
8.14,1.6895,0.0822562,0.0
8.16,1.6836,0.272211,0.0
8.18,1.68041,0.512666,0.0
8.2,1.6701,0.730243,0.0
8.22,1.65201,0.927395,0.0
8.24,1.62561,1.15273,0.0
8.26,1.58843,1.37276,0.0
8.28,1.54284,1.58694,0.0
8.3,1.49199,1.7872,0.0
8.32,1.4433,1.86633,0.0
8.34,1.40479,1.84856,0.0
8.36,1.37196,1.83189,0.0
8.38,1.34102,1.85468,0.0
8.4,1.31105,1.84114,0.0
8.42,1.27895,1.82815,0.0
8.44,1.244,1.82259,0.0
8.46,1.208,1.78988,0.0
8.48,1.16252,1.71792,0.0
8.5,1.10556,1.63895,0.0
8.52,1.03767,1.58615,0.0
8.540000000000001,0.967593,1.55428,0.0
8.56,0.903864,1.62138,0.0
8.58,0.848379,1.66126,0.0
8.6,0.795004,1.65659,0.0
8.620000000000001,0.741992,1.64886,0.0
8.64,0.687388,1.65608,0.0
8.66,0.630579,1.6503,0.0
8.68,0.572222,1.64519,0.0
8.700000000000001,0.511209,1.62281,0.0
8.72,0.453818,1.56866,0.0
8.74,0.401792,1.54259,0.0
8.76,0.350923,1.54396,0.0
8.78,0.302272,1.51348,0.0
8.8,0.257107,1.46706,0.0
8.82,0.214884,1.47027,0.0
8.84,0.175549,1.46318,0.0
8.86,0.139311,1.43995,0.0
8.88,0.105004,1.38123,0.0
8.9,0.0702948,1.31872,0.0
8.92,0.0346679,1.25107,0.0
8.94,-0.00103444,1.17657,0.0
8.96,-0.0365071,1.07829,0.0
8.98,-0.069814,0.97137,0.0
9.0,-0.0996589,0.876539,0.0
9.02,-0.125414,0.7704,0.0
9.040000000000001,-0.148025,0.679774,0.0
9.06,-0.169105,0.595999,0.0
9.08,-0.190372,0.552054,0.0
9.1,-0.213604,0.530574,0.0
9.120000000000001,-0.2371,0.521339,0.0
9.14,-0.259059,0.517043,0.0
9.16,-0.278963,0.507987,0.0
9.18,-0.29645,0.503124,0.0
9.200000000000001,-0.309713,0.523977,0.0
9.22,-0.318459,0.514725,0.0
9.24,-0.325088,0.50623,0.0
9.26,-0.329921,0.502349,0.0
9.28,-0.333062,0.497708,0.0
9.3,-0.33494,0.485801,0.0
9.32,-0.336835,0.447008,0.0
9.34,-0.339468,0.392043,0.0
9.36,-0.341419,0.300521,0.0
9.38,-0.339377,0.218142,0.0
9.4,-0.332424,0.14595,0.0
9.42,-0.321816,0.0853185,0.0
9.44,-0.308948,0.0335085,0.0
9.46,-0.297507,0.0267436,0.0
9.48,-0.29045,0.00499826,0.0
9.5,-0.28669,-0.00974993,0.0
9.52,-0.285443,-0.00259221,0.0
9.540000000000001,-0.285573,0.00887036,0.0
9.56,-0.286544,0.0169491,0.0
9.58,-0.287457,0.043532,0.0
9.6,-0.286886,0.0984229,0.0
9.620000000000001,-0.284279,0.112883,0.0
9.64,-0.280988,0.089044,0.0
9.66,-0.274026,0.098488,0.0
9.68,-0.264876,0.109374,0.0
9.700000000000001,-0.254872,0.118034,0.0
9.72,-0.244594,0.130817,0.0
9.74,-0.235986,0.169399,0.0
9.76,-0.231994,0.227773,0.0
9.78,-0.231224,0.298642,0.0
9.8,-0.231833,0.348825,0.0
9.82,-0.232819,0.414737,0.0
9.84,-0.232865,0.50145,0.0
9.86,-0.232055,0.565924,0.0
9.88,-0.230378,0.644679,0.0
9.9,-0.228901,0.65992,0.0
9.92,-0.228517,0.694831,0.0
9.94,-0.229352,0.714355,0.0
9.96,-0.230218,0.693268,0.0
9.98,-0.229389,0.699725,0.0
10.0,-0.228093,0.700146,0.0
10.02,-0.22605,0.700831,0.0
10.040000000000001,-0.224058,0.704941,0.0
10.06,-0.222563,0.705877,0.0
10.08,-0.221445,0.721464,0.0
10.1,-0.220282,0.753741,0.0
10.120000000000001,-0.218221,0.770565,0.0
10.14,-0.215749,0.782075,0.0
10.16,-0.212956,0.79006,0.0
10.18,-0.209888,0.796654,0.0
10.200000000000001,-0.20714,0.785376,0.0
10.22,-0.204966,0.7803,0.0
10.24,-0.203352,0.775021,0.0
10.26,-0.202074,0.76611,0.0
10.28,-0.20098,0.747234,0.0
10.3,-0.199468,0.69795,0.0
10.32,-0.19619,0.668395,0.0
10.34,-0.192609,0.662073,0.0
10.36,-0.189243,0.639044,0.0
10.38,-0.186035,0.584975,0.0
10.4,-0.182822,0.568468,0.0
10.42,-0.179546,0.545717,0.0
10.44,-0.176717,0.493252,0.0
10.46,-0.173411,0.478308,0.0
10.48,-0.170065,0.439026,0.0
10.5,-0.166279,0.402553,0.0
10.52,-0.1621,0.368522,0.0
10.540000000000001,-0.157715,0.33081,0.0
10.56,-0.152986,0.335854,0.0
10.58,-0.149225,0.347914,0.0
10.6,-0.14627,0.337176,0.0
10.620000000000001,-0.143782,0.336011,0.0
10.64,-0.141269,0.334556,0.0
10.66,-0.138686,0.345708,0.0
10.68,-0.136483,0.348518,0.0
10.700000000000001,-0.134859,0.342662,0.0
10.72,-0.133759,0.344444,0.0
10.74,-0.133227,0.350018,0.0
10.76,-0.133111,0.355456,0.0
10.78,-0.13296,0.364983,0.0
10.8,-0.132448,0.381048,0.0
10.82,-0.131512,0.404274,0.0
10.84,-0.131167,0.441075,0.0
10.86,-0.131941,0.465248,0.0
10.88,-0.133133,0.481851,0.0
10.9,-0.134499,0.536299,0.0
10.92,-0.136082,0.574749,0.0
10.94,-0.137798,0.590192,0.0
10.96,-0.139359,0.606715,0.0
10.98,-0.140552,0.630935,0.0
11.0,-0.141714,0.661021,0.0
11.02,-0.142707,0.713232,0.0
11.040000000000001,-0.14349,0.726385,0.0
11.06,-0.144439,0.727773,0.0
11.08,-0.144852,0.755968,0.0
11.1,-0.145481,0.804501,0.0
11.120000000000001,-0.146722,0.814578,0.0
11.14,-0.147779,0.816251,0.0
11.16,-0.148244,0.836474,0.0
11.18,-0.148649,0.868752,0.0
11.200000000000001,-0.149367,0.894481,0.0
11.22,-0.150416,0.884987,0.0
11.24,-0.151374,0.869381,0.0
11.26,-0.151729,0.879435,0.0
11.28,-0.152097,0.890356,0.0
11.3,-0.152786,0.887478,0.0
11.32,-0.153412,0.889207,0.0
11.34,-0.153996,0.868681,0.0
11.36,-0.153967,0.878674,0.0
11.38,-0.154301,0.892325,0.0
11.4,-0.15491,0.894216,0.0
11.42,-0.155627,0.87072,0.0
11.44,-0.1555,0.880563,0.0
11.46,-0.155198,0.893879,0.0
11.48,-0.154707,0.91403,0.0
11.5,-0.15414,0.925096,0.0
11.52,-0.153138,0.926832,0.0
11.540000000000001,-0.15113,0.926844,0.0
11.56,-0.148392,0.956684,0.0
11.58,-0.147608,0.981425,0.0
11.6,-0.148164,0.979467,0.0
11.620000000000001,-0.149213,0.991176,0.0
11.64,-0.150556,1.02134,0.0
11.66,-0.151439,1.0742,0.0
11.68,-0.151838,1.07397,0.0
11.700000000000001,-0.152441,1.07804,0.0
11.72,-0.152908,1.08939,0.0
11.74,-0.153081,1.09479,0.0
11.76,-0.152905,1.11355,0.0
11.78,-0.152297,1.1293,0.0
11.8,-0.152022,1.12654,0.0
11.82,-0.152187,1.11627,0.0
11.84,-0.15226,1.09857,0.0
11.86,-0.151699,1.07307,0.0
11.88,-0.149978,1.06219,0.0
11.9,-0.147944,1.04765,0.0
11.92,-0.145881,1.04757,0.0
11.94,-0.144193,1.05128,0.0
11.96,-0.14281,1.0476,0.0
11.98,-0.141669,1.04218,0.0
12.0,-0.140668,1.04461,0.0
12.02,-0.139845,1.04841,0.0
12.040000000000001,-0.139391,1.0408,0.0
12.06,-0.139272,1.03591,0.0
12.08,-0.139437,1.02792,0.0
12.1,-0.139841,1.01298,0.0
12.120000000000001,-0.140017,0.985932,0.0
12.14,-0.139527,0.967007,0.0
12.16,-0.138728,0.956647,0.0
12.18,-0.137816,0.96262,0.0
12.200000000000001,-0.136647,0.965712,0.0
12.22,-0.135279,0.9567,0.0
12.24,-0.134195,0.943491,0.0
12.26,-0.133477,0.926946,0.0
12.280000000000001,-0.133329,0.903812,0.0
12.3,-0.133216,0.871583,0.0
12.32,-0.132765,0.849156,0.0
12.34,-0.131964,0.862622,0.0
12.36,-0.131172,0.851257,0.0
12.38,-0.130436,0.821997,0.0
12.4,-0.129775,0.77636,0.0
12.42,-0.128511,0.766085,0.0
12.44,-0.12728,0.769228,0.0
12.46,-0.126285,0.750401,0.0
12.48,-0.12551,0.70446,0.0
12.5,-0.124526,0.661581,0.0
12.52,-0.123138,0.693373,0.0
12.540000000000001,-0.121289,0.688065,0.0
12.56,-0.119353,0.660691,0.0
12.58,-0.118256,0.596545,0.0
12.6,-0.117258,0.558315,0.0
12.620000000000001,-0.115563,0.544594,0.0
12.64,-0.113953,0.504508,0.0
12.66,-0.111988,0.483094,0.0
12.68,-0.110108,0.439136,0.0
12.700000000000001,-0.107917,0.420446,0.0
12.72,-0.105838,0.408335,0.0
12.74,-0.104229,0.371178,0.0
12.76,-0.102817,0.339071,0.0
12.780000000000001,-0.101178,0.334698,0.0
12.8,-0.0996446,0.341583,0.0
12.82,-0.0982954,0.333319,0.0
12.84,-0.0970508,0.318392,0.0
12.86,-0.0956593,0.30658,0.0
12.88,-0.0942512,0.292743,0.0
12.9,-0.0927472,0.291371,0.0
12.92,-0.0918287,0.256718,0.0
12.94,-0.0906771,0.258696,0.0
12.96,-0.0899519,0.278321,0.0
12.98,-0.0895001,0.278404,0.0
13.0,-0.0888369,0.278349,-1.5708
13.02,-0.0888313,0.252564,-1.5708
13.040000000000001,-0.0911353,0.198051,-1.5708
13.06,-0.0971379,0.127065,-1.5708
13.08,-0.104798,0.0908,-1.5708
13.1,-0.112056,0.0758187,-1.5708
13.120000000000001,-0.115481,0.128297,-1.5708
13.14,-0.111892,0.253477,-1.5708
13.16,-0.108929,0.420593,-1.5708
13.18,-0.113536,0.562678,-1.5708
13.200000000000001,-0.126149,0.716294,-1.5708
13.22,-0.148333,0.862309,-1.5708
13.24,-0.179934,1.01291,-1.5708
13.26,-0.220364,1.15464,-1.5708
13.280000000000001,-0.26534,1.27766,-1.5708
13.3,-0.309538,1.33199,-1.5708
13.32,-0.344603,1.26526,-1.5708
13.34,-0.372224,1.19802,-1.5708
13.36,-0.398178,1.13436,-1.5708
13.38,-0.425967,1.06809,-1.5708
13.4,-0.459373,0.988348,-1.5708
13.42,-0.500684,0.894398,-1.5708
13.44,-0.552,0.784915,-1.5708
13.46,-0.614611,0.683277,-1.5708
13.48,-0.682153,0.637955,-1.5708
13.5,-0.744184,0.635187,-1.5708
13.52,-0.802018,0.576233,-1.5708
13.540000000000001,-0.856945,0.563633,-1.5708
13.56,-0.909272,0.56024,-1.5708
13.58,-0.960467,0.538853,-1.5708
13.6,-1.00768,0.502776,-1.5708
13.620000000000001,-1.0524,0.516448,-1.5708
13.64,-1.09947,0.508822,-1.5708
13.66,-1.14582,0.506666,-1.5708
13.68,-1.19116,0.50121,-1.5708
13.700000000000001,-1.23502,0.506338,-1.5708
13.72,-1.27626,0.524258,-1.5708
13.74,-1.31463,0.524428,-1.5708
13.76,-1.3502,0.524019,-1.5708
13.780000000000001,-1.38295,0.526679,-1.5708
13.8,-1.4126,0.528328,-1.5708
13.82,-1.43989,0.525777,-1.5708
13.84,-1.46487,0.526981,-1.5708
13.86,-1.48736,0.52493,-1.5708
13.88,-1.50792,0.516581,-1.5708
13.9,-1.52709,0.503918,-1.5708
13.92,-1.54542,0.485187,-1.5708
13.94,-1.56321,0.445328,-1.5708
13.96,-1.58028,0.41062,-1.5708
13.98,-1.59655,0.378818,-1.5708
14.0,-1.61229,0.305237,-1.5708
14.02,-1.62727,0.253039,-1.5708
14.040000000000001,-1.64118,0.216947,-1.5708
14.06,-1.65451,0.16927,-1.5708
14.08,-1.66764,0.107761,-1.5708
14.1,-1.68036,0.0461989,-1.5708
14.120000000000001,-1.69247,0.012651,-1.5708
14.14,-1.70494,-0.0438202,-1.5708
14.16,-1.7172,-0.0708249,-1.5708
14.18,-1.72988,-0.130287,-1.5708
14.200000000000001,-1.74284,-0.17013,-1.5708
14.22,-1.75623,-0.19678,-1.5708
14.24,-1.76915,-0.182248,-1.5708
14.26,-1.78005,-0.182501,-1.5708
14.280000000000001,-1.78945,-0.190654,-1.5708
14.3,-1.79723,-0.192095,-1.5708
14.32,-1.80325,-0.207872,-1.5708
14.34,-1.80726,-0.241279,-1.5708
14.36,-1.80805,-0.255114,-1.5708
14.38,-1.806,-0.26471,-1.5708
14.4,-1.80272,-0.25804,-1.5708
14.42,-1.80054,-0.250578,-1.5708
14.44,-1.80019,-0.241431,-1.5708
14.46,-1.8014,-0.219848,-1.5708
14.48,-1.80431,-0.170532,-1.5708
14.5,-1.80758,-0.108074,-1.5708
14.52,-1.81,-0.0349421,-1.5708
14.540000000000001,-1.81116,0.0218492,-1.5708
14.56,-1.81099,0.0995183,-1.5708
14.58,-1.80869,0.170187,-1.5708
14.6,-1.80531,0.228934,-1.5708
14.620000000000001,-1.80179,0.272203,-1.5708
14.64,-1.79819,0.296828,-1.5708
14.66,-1.79397,0.331889,-1.5708
14.68,-1.7897,0.373062,-1.5708
14.700000000000001,-1.78485,0.383904,-1.5708
14.72,-1.77905,0.446683,-1.5708
14.74,-1.77526,0.535202,-1.5708
14.76,-1.77231,0.602378,-1.5708
14.780000000000001,-1.76931,0.654266,-1.5708
14.8,-1.76566,0.725427,-1.5708
14.82,-1.76118,0.767432,-1.5708
14.84,-1.75639,0.82545,-1.5708
14.86,-1.75121,0.855534,-1.5708
14.88,-1.74712,0.881449,-1.5708
14.9,-1.74421,0.887258,-1.5708
14.92,-1.74238,0.893784,-1.5708
14.94,-1.74126,0.881164,-1.5708
14.96,-1.7398,0.888162,-1.5708
14.98,-1.7385,0.870421,-1.5708
15.0,-1.73677,0.87843,-1.5708
15.02,-1.73477,0.881533,-1.5708
15.040000000000001,-1.73261,0.874056,-1.5708
15.06,-1.7305,0.864257,-1.5708
15.08,-1.72859,0.868502,-1.5708
15.1,-1.72679,0.866556,-1.5708
15.120000000000001,-1.72536,0.861404,-1.5708
15.14,-1.72455,0.847708,-1.5708
15.16,-1.7247,0.814458,-1.5708
15.18,-1.72526,0.757412,-1.5708
15.200000000000001,-1.72527,0.700694,-1.5708
15.22,-1.72391,0.664326,-1.5708
15.24,-1.72242,0.651746,-1.5708
15.26,-1.72092,0.582653,-1.5708
15.280000000000001,-1.71855,0.53605,-1.5708
15.3,-1.71576,0.498249,-1.5708
15.32,-1.71268,0.497006,-1.5708
15.34,-1.7097,0.454348,-1.5708
15.36,-1.70777,0.40377,-1.5708
15.38,-1.70576,0.392837,-1.5708
15.4,-1.70401,0.328606,-1.5708
15.42,-1.70385,0.27669,-1.5708
15.44,-1.7035,0.248671,-1.5708
15.46,-1.70297,0.229305,-1.5708
15.48,-1.70234,0.188374,-1.5708
15.5,-1.7015,0.14969,-1.5708
15.52,-1.69948,0.160542,-1.5708
15.540000000000001,-1.6978,0.146368,-1.5708
15.56,-1.69627,0.115792,-1.5708
15.58,-1.69417,0.106512,-1.5708
15.6,-1.69231,0.0996105,-1.5708
15.620000000000001,-1.69077,0.106476,-1.5708
15.64,-1.68954,0.0936425,-1.5708
15.66,-1.68854,0.0797762,-1.5708
15.68,-1.68684,0.0904139,-1.5708
15.700000000000001,-1.68514,0.103241,-1.5708
15.72,-1.68348,0.119682,-1.5708
15.74,-1.68196,0.142508,-1.5708
15.76,-1.68051,0.159621,-1.5708
15.780000000000001,-1.67897,0.196884,-1.5708
15.8,-1.67808,0.191116,-1.5708
15.82,-1.67642,0.199226,-1.5708
15.84,-1.675,0.226394,-1.5708
15.860000000000001,-1.67425,0.283454,-1.5708
15.88,-1.67412,0.287713,-1.5708
15.9,-1.67375,0.295999,-1.5708
15.92,-1.67301,0.33934,-1.5708
15.94,-1.67258,0.400786,-1.5708
15.96,-1.67185,0.47156,-1.5708
15.98,-1.67064,0.496103,-1.5708
16.0,-1.6694,0.543019,-1.5708
16.02,-1.66794,0.560735,-1.5708
16.04,-1.66668,0.592348,-1.5708
16.06,-1.66561,0.636101,-1.5708
16.080000000000002,-1.6651,0.628146,-1.5708
16.1,-1.66421,0.65531,-1.5708
16.12,-1.66361,0.703357,-1.5708
16.14,-1.6638,0.719204,-1.5708
16.16,-1.66412,0.716109,-1.5708
16.18,-1.6641,0.739626,-1.5708
16.2,-1.66405,0.75182,-1.5708
16.22,-1.66375,0.78297,-1.5708
16.240000000000002,-1.6628,0.802084,-1.5708
16.26,-1.66202,0.78596,-1.5708
16.28,-1.66148,0.790298,-1.5708
16.3,-1.66105,0.792602,-1.5708
16.32,-1.66075,0.787066,-1.5708
16.34,-1.6606,0.786536,-1.5708
16.36,-1.66063,0.782446,-1.5708
16.38,-1.66074,0.780277,-1.5708
16.4,-1.66062,0.777745,-1.5708
16.42,-1.66014,0.770769,-1.5708
16.44,-1.65921,0.753199,-1.5708
16.46,-1.65837,0.708835,-1.5708
16.48,-1.65751,0.675508,-1.5708
16.5,-1.65609,0.650055,-1.5708
16.52,-1.65463,0.587748,-1.5708
16.54,-1.65315,0.566884,-1.5708
16.56,-1.65139,0.522294,-1.5708
16.580000000000002,-1.64995,0.483317,-1.5708
16.6,-1.64854,0.431087,-1.5708
16.62,-1.64743,0.390862,-1.5708
16.64,-1.64615,0.341735,-1.5708
16.66,-1.6453,0.280538,-1.5708
16.68,-1.64391,0.220801,-1.5708
16.7,-1.64208,0.194956,-1.5708
16.72,-1.64078,0.138043,-1.5708
16.740000000000002,-1.63974,0.0918627,-1.5708
16.76,-1.6398,0.0425814,-1.5708
16.78,-1.64008,0.0224455,-1.5708
16.8,-1.64177,-0.0348222,-1.5708
16.82,-1.64399,-0.0335443,-1.5708
16.84,-1.64497,-0.0658429,-1.5708
16.86,-1.64676,-0.113407,-1.5708
16.88,-1.64797,-0.112164,-1.5708
16.9,-1.6479,-0.129687,-1.5708
16.92,-1.6474,-0.150613,-1.5708
16.94,-1.64628,-0.181547,-1.5708
16.96,-1.64413,-0.190451,-1.5708
16.98,-1.64141,-0.166861,-1.5708
17.0,-1.63908,-0.176631,-1.5708
17.02,-1.63642,-0.178713,-1.5708
17.04,-1.63356,-0.173907,-1.5708
17.06,-1.63146,-0.167155,-1.5708
17.080000000000002,-1.62986,-0.154813,-1.5708
17.1,-1.62849,-0.130977,-1.5708
17.12,-1.62764,-0.091098,-1.5708
17.14,-1.62709,-0.0714696,-1.5708
17.16,-1.62658,-0.0465289,-1.5708
17.18,-1.62632,0.00146554,-1.5708
17.2,-1.62614,0.0268551,-1.5708
17.22,-1.62592,0.0498835,-1.5708
17.240000000000002,-1.62518,0.109621,-1.5708
17.26,-1.625,0.130056,-1.5708
17.28,-1.62467,0.184441,-1.5708
17.3,-1.62501,0.209502,-1.5708
17.32,-1.62541,0.237877,-1.5708
17.34,-1.62592,0.29643,-1.5708
17.36,-1.62689,0.305302,-1.5708
17.38,-1.62748,0.355307,-1.5708
17.400000000000002,-1.62835,0.375852,-1.5708
17.42,-1.6291,0.403515,-1.5708
17.44,-1.62994,0.42428,-1.5708
17.46,-1.63084,0.459101,-1.5708
17.48,-1.63224,0.456479,-1.5708
17.5,-1.63347,0.473446,-1.5708
17.52,-1.63472,0.492339,-1.5708
17.54,-1.63601,0.511779,-1.5708
17.56,-1.63709,0.542209,-1.5708
17.580000000000002,-1.63834,0.520457,-1.5708
17.6,-1.63957,0.523626,-1.5708
17.62,-1.64042,0.53402,-1.5708
17.64,-1.64111,0.520585,-1.5708
17.66,-1.64167,0.521912,-1.5708
17.68,-1.6421,0.519235,-1.5708
17.7,-1.64269,0.510841,-1.5708
17.72,-1.64333,0.497246,-1.5708
17.740000000000002,-1.64393,0.469053,-1.5708
17.76,-1.64455,0.424706,-1.5708
17.78,-1.64476,0.421394,-1.5708
17.8,-1.64491,0.403785,-1.5708
17.82,-1.64491,0.346801,-1.5708
17.84,-1.64472,0.29406,-1.5708
17.86,-1.64411,0.240588,-1.5708
17.88,-1.64308,0.218645,-1.5708
17.900000000000002,-1.64193,0.171145,-1.5708
17.92,-1.64125,0.13499,-1.5708
17.94,-1.64037,0.0865845,-1.5708
17.96,-1.63955,0.0332348,-1.5708
17.98,-1.63842,-0.0264907,-1.5708
18.0,-1.6369,-0.0522919,0.0
18.02,-1.63564,-0.104194,0.0
18.04,-1.63451,-0.11227,0.0
18.06,-1.63292,-0.103956,0.0
18.080000000000002,-1.63077,-0.0901515,0.0
18.1,-1.62905,-0.124431,0.0
18.12,-1.62807,-0.216628,0.0
18.14,-1.62398,-0.346281,0.0
18.16,-1.60984,-0.457408,0.0
18.18,-1.58503,-0.540788,0.0
18.2,-1.55145,-0.636637,0.0
18.22,-1.50981,-0.708925,0.0
18.240000000000002,-1.46361,-0.771284,0.0
18.26,-1.41541,-0.814254,0.0
18.28,-1.37072,-0.781274,0.0
18.3,-1.34074,-0.707982,0.0
18.32,-1.32264,-0.585715,0.0
18.34,-1.30823,-0.405916,0.0
18.36,-1.29145,-0.209345,0.0
18.38,-1.26935,-0.00675216,0.0
18.400000000000002,-1.24068,0.206383,0.0
18.42,-1.20567,0.425465,0.0
18.44,-1.16684,0.607644,0.0
18.46,-1.12792,0.766052,0.0
18.48,-1.09257,0.901121,0.0
18.5,-1.06281,0.975421,0.0
18.52,-1.03504,0.988926,0.0
18.54,-1.00018,0.997629,0.0
18.56,-0.961741,1.05709,0.0
18.580000000000002,-0.92181,1.0666,0.0
18.6,-0.874559,1.03577,0.0
18.62,-0.817918,1.04761,0.0
18.64,-0.760066,1.06703,0.0
18.66,-0.70601,1.13265,0.0
18.68,-0.658438,1.2216,0.0
18.7,-0.61472,1.2921,0.0
18.72,-0.572359,1.33944,0.0
18.740000000000002,-0.530453,1.39546,0.0
18.76,-0.488337,1.43027,0.0
18.78,-0.448708,1.47944,0.0
18.8,-0.40654,1.52845,0.0
18.82,-0.365178,1.57133,0.0
18.84,-0.323399,1.61653,0.0
18.86,-0.28253,1.65047,0.0
18.88,-0.243147,1.69639,0.0
18.900000000000002,-0.204374,1.76582,0.0
18.92,-0.163715,1.83876,0.0
18.94,-0.12396,1.90259,0.0
18.96,-0.086409,1.96496,0.0
18.98,-0.0512226,2.01984,0.0
19.0,-0.0189282,2.08535,0.0
19.02,0.010654,2.12567,0.0
19.04,0.0395109,2.14713,0.0
19.06,0.0678693,2.22308,0.0
19.080000000000002,0.096277,2.24039,0.0
19.1,0.128212,2.22933,0.0
19.12,0.16157,2.17975,0.0
19.14,0.192495,2.14484,0.0
19.16,0.221916,2.07613,0.0
19.18,0.244386,2.01982,0.0
19.2,0.25986,1.95415,0.0
19.22,0.268845,1.89464,0.0
19.240000000000002,0.272126,1.85723,0.0
19.26,0.271096,1.80966,0.0
19.28,0.269914,1.81171,0.0
19.3,0.270503,1.78615,0.0
19.32,0.26971,1.74467,0.0
19.34,0.268372,1.73753,0.0
19.36,0.269145,1.75628,0.0
19.38,0.271134,1.75504,0.0
19.400000000000002,0.273501,1.76731,0.0
19.42,0.274956,1.79617,0.0
19.44,0.273802,1.82824,0.0
19.46,0.270263,1.8382,0.0
19.48,0.266329,1.82999,0.0
19.5,0.263307,1.82681,0.0
19.52,0.261518,1.82591,0.0
19.54,0.260556,1.80819,0.0
19.56,0.259558,1.77909,0.0
19.580000000000002,0.257762,1.75749,0.0
19.6,0.256502,1.73376,0.0
19.62,0.254555,1.70898,0.0
19.64,0.251436,1.65363,0.0
19.66,0.245879,1.62101,0.0
19.68,0.241568,1.61636,0.0
19.7,0.237467,1.57946,0.0
19.72,0.233231,1.54686,0.0
19.740000000000002,0.228726,1.55801,0.0
19.76,0.222331,1.55441,0.0
19.78,0.214758,1.5417,0.0
19.8,0.206759,1.5122,0.0
19.82,0.200413,1.45977,0.0
19.84,0.195649,1.4369,0.0
19.86,0.191013,1.36818,0.0
19.88,0.186603,1.33353,0.0
19.900000000000002,0.182102,1.27266,0.0
19.92,0.177703,1.23293,0.0
19.94,0.172945,1.16427,0.0
19.96,0.167438,1.08665,0.0
19.98,0.161624,1.03847,0.0
20.0,0.156357,0.999013,0.0
20.02,0.15175,0.935286,0.0
20.04,0.147717,0.886137,0.0
20.06,0.144037,0.823993,0.0
20.080000000000002,0.140647,0.774708,0.0
20.1,0.13759,0.753015,0.0
20.12,0.134454,0.710202,0.0
20.14,0.13119,0.66999,0.0
20.16,0.128152,0.654874,0.0
20.18,0.125171,0.615727,0.0
20.2,0.12204,0.59837,0.0
20.22,0.119116,0.594537,0.0
20.240000000000002,0.116969,0.583042,0.0
20.26,0.115481,0.588093,0.0
20.28,0.114289,0.584805,0.0
20.3,0.113522,0.597836,0.0
20.32,0.112591,0.598716,0.0
20.34,0.111705,0.604081,0.0
20.36,0.11102,0.605287,0.0
20.38,0.110452,0.608937,0.0
20.400000000000002,0.110155,0.611037,0.0
20.42,0.109901,0.612092,0.0
20.44,0.109802,0.615516,0.0
20.46,0.109888,0.622486,0.0
20.48,0.110109,0.634718,0.0
20.5,0.110264,0.654766,0.0
20.52,0.110133,0.674862,0.0
20.54,0.109724,0.698638,0.0
20.56,0.109002,0.71156,0.0
20.580000000000002,0.108097,0.700089,0.0
20.6,0.107273,0.710166,0.0
20.62,0.106513,0.730377,0.0
20.64,0.105812,0.751787,0.0
20.66,0.105072,0.787345,0.0
20.68,0.104276,0.81013,0.0
20.7,0.103036,0.804568,0.0
20.72,0.101915,0.825085,0.0
20.740000000000002,0.101033,0.85319,0.0
20.76,0.100138,0.874329,0.0
20.78,0.0992717,0.886282,0.0
20.8,0.0982912,0.887918,0.0
20.82,0.0973936,0.90375,0.0
20.84,0.0964512,0.896599,0.0
20.86,0.0957462,0.905536,0.0
20.88,0.0950047,0.901093,0.0
20.900000000000002,0.0944466,0.906424,0.0
20.92,0.0940199,0.879654,0.0
20.94,0.0936906,0.870397,0.0
20.96,0.0939088,0.878321,0.0
20.98,0.0943634,0.871196,0.0
21.0,0.0947571,0.868275,0.0
21.02,0.0949915,0.869833,0.0
21.04,0.0949065,0.868316,0.0
21.06,0.0939914,0.866144,0.0
21.080000000000002,0.092262,0.864563,0.0
21.1,0.0895424,0.860805,0.0
21.12,0.085644,0.851817,0.0
21.14,0.0813522,0.82909,0.0
21.16,0.0776538,0.774127,0.0
21.18,0.0753512,0.753154,0.0
21.2,0.0719394,0.717152,0.0
21.22,0.0690801,0.648391,0.0
21.240000000000002,0.0675524,0.565991,0.0
21.26,0.0670269,0.517325,0.0
21.28,0.0667349,0.460941,0.0
21.3,0.0666672,0.377512,0.0
21.32,0.0669982,0.278929,0.0
21.34,0.0680678,0.21268,0.0
21.36,0.0695362,0.13481,0.0
21.38,0.0714208,0.0690262,0.0
21.400000000000002,0.0735532,-0.0340375,0.0
21.42,0.0766222,-0.110172,0.0
21.44,0.0802769,-0.194319,0.0
21.46,0.0846683,-0.267175,0.0
21.48,0.0894533,-0.344076,0.0
21.5,0.0949261,-0.420078,0.0
21.52,0.10118,-0.49925,0.0
21.54,0.108581,-0.559808,0.0
21.56,0.116631,-0.630903,0.0
21.580000000000002,0.125588,-0.664791,0.0
21.6,0.135922,-0.734253,0.0
21.62,0.147512,-0.771486,0.0
21.64,0.160605,-0.795459,0.0
21.66,0.175442,-0.787977,0.0
21.68,0.188706,-0.778882,0.0
21.7,0.199493,-0.789017,0.0
21.72,0.208522,-0.785518,0.0
21.740000000000002,0.214932,-0.778725,0.0
21.76,0.21843,-0.779573,0.0
21.78,0.21826,-0.777704,0.0
21.8,0.213799,-0.764138,0.0
21.82,0.206684,-0.734674,0.0
21.84,0.199282,-0.688269,0.0
21.86,0.192572,-0.646598,0.0
21.88,0.186317,-0.584899,0.0
21.900000000000002,0.181478,-0.531107,0.0
21.92,0.17827,-0.458328,0.0
21.94,0.176763,-0.383911,0.0
21.96,0.176492,-0.299576,0.0
21.98,0.176762,-0.197962,0.0


==> figures/hardwareresults/wheelbot_hardware_turbo_mean_min_max_reward.csv <==
epoch,mean,min,max,mean_initial
0.0,-0.11644602245668999,-0.1350455729391531,-0.0986565131375419,-0.11644602245668999
1.0,-0.11316117897492153,-0.1326295156211968,-0.0986565131375419,-0.11644602245668999
2.0,-0.11106973715410641,-0.1266596341096235,-0.0986565131375419,-0.11644602245668999
3.0,-0.10348653526162939,-0.1138979765386153,-0.0805359098465527,-0.11644602245668999
4.0,-0.10348653526162939,-0.1138979765386153,-0.0805359098465527,-0.11644602245668999
5.0,-0.10348653526162939,-0.1138979765386153,-0.0805359098465527,-0.11644602245668999
6.0,-0.0959178446205986,-0.1099203027997934,-0.0805359098465527,-0.11644602245668999
7.0,-0.09257528521021674,-0.1099203027997934,-0.0753068566170845,-0.11644602245668999
8.0,-0.08908986768024613,-0.1087668250850055,-0.0753068566170845,-0.11644602245668999
9.0,-0.08908986768024613,-0.1087668250850055,-0.0753068566170845,-0.11644602245668999
10.0,-0.08901309022713118,-0.1087668250850055,-0.0753068566170845,-0.11644602245668999
11.0,-0.08901309022713118,-0.1087668250850055,-0.0753068566170845,-0.11644602245668999
12.0,-0.08901309022713118,-0.1087668250850055,-0.0753068566170845,-0.11644602245668999
13.0,-0.08901309022713118,-0.1087668250850055,-0.0753068566170845,-0.11644602245668999
14.0,-0.08901309022713118,-0.1087668250850055,-0.0753068566170845,-0.11644602245668999
15.0,-0.08901309022713118,-0.1087668250850055,-0.0753068566170845,-0.11644602245668999
16.0,-0.08841525388237716,-0.1087668250850055,-0.0753068566170845,-0.11644602245668999
17.0,-0.08771267802510796,-0.1087668250850055,-0.0753068566170845,-0.11644602245668999
18.0,-0.08771267802510796,-0.1087668250850055,-0.0753068566170845,-0.11644602245668999
19.0,-0.08771267802510796,-0.1087668250850055,-0.0753068566170845,-0.11644602245668999


==> figures/simulationresults/cartpole_simulation_random_mean_min_max_reward.csv <==
epoch,success_mean,mean,min,max,mean_initial
0,50.0,0.3629521640507758,0.0,0.7781844471766918,0.3629521640507758
1,64.0,0.44012727877770624,0.0,0.7899431628262049,0.3629521640507758
2,77.0,0.5576193255051153,0.0,0.7903962051672755,0.3629521640507758
3,82.0,0.598291523083263,0.0,0.7929540015304759,0.3629521640507758
4,84.0,0.6178781234028672,0.36998124617472933,0.7941131104245048,0.3629521640507758
5,88.0,0.6720586293282347,0.514483190014125,0.8012973510883034,0.3629521640507758
6,88.0,0.6720586293282347,0.514483190014125,0.8012973510883034,0.3629521640507758
7,89.0,0.6774826861902234,0.514483190014125,0.8023900739985858,0.3629521640507758
8,92.0,0.6899325203304382,0.5230388250634487,0.8050504752044463,0.3629521640507758
9,93.0,0.6940600148712062,0.5253704889953273,0.8062079239601544,0.3629521640507758
10,93.0,0.697773017738639,0.5253704889953273,0.8062079239601544,0.3629521640507758
11,95.0,0.7064748457280815,0.5476015670960493,0.8062079239601544,0.3629521640507758
12,94.0,0.706948885268062,0.5476015670960493,0.8066916128938221,0.3629521640507758
13,94.0,0.7105897890838544,0.5476015670960493,0.8068460651460561,0.3629521640507758
14,94.0,0.7117411103329663,0.5476015670960493,0.8068460651460561,0.3629521640507758
15,93.0,0.7137999339299257,0.5476015670960493,0.8083278020069474,0.3629521640507758
16,93.0,0.7137999339299257,0.5476015670960493,0.8083278020069474,0.3629521640507758
17,94.0,0.7170777474748015,0.5476015670960493,0.8093083513143831,0.3629521640507758
18,94.0,0.7170777474748015,0.5476015670960493,0.8093083513143831,0.3629521640507758
19,95.0,0.723487788538499,0.5859563796895128,0.8093083513143831,0.3629521640507758


==> figures/simulationresults/cartpole_simulation_turbo_mean_min_max_reward.csv <==
epoch,success_mean,mean,min,max,mean_initial
0,85.0,0.5841763151871882,0.1101719851696626,0.774141704319197,0.5841763151871882
1,87.0,0.619221676644259,0.32879651206105837,0.7949712407662252,0.5841763151871882
2,92.0,0.645855199754864,0.3377883505889598,0.8002031401677124,0.5841763151871882
3,95.0,0.6823591884936343,0.5629622576971322,0.8041699749961561,0.5841763151871882
4,95.0,0.7081263023586196,0.6067340749744767,0.804924120468864,0.5841763151871882
5,95.0,0.7222998915118626,0.6219509135653312,0.8099083526794917,0.5841763151871882
6,95.0,0.7307302291893627,0.6312060374059025,0.8108955265455794,0.5841763151871882
7,96.0,0.7356306651163496,0.6312060374059025,0.8109541943745289,0.5841763151871882
8,97.0,0.7422111953846883,0.6341220996543727,0.8134396089893898,0.5841763151871882
9,98.0,0.7480258598229296,0.6383131425697748,0.8146176862385993,0.5841763151871882
10,99.0,0.7545090521482543,0.6425879114195376,0.8146176862385993,0.5841763151871882
11,98.0,0.7564055687054773,0.6425879114195376,0.8148501073212789,0.5841763151871882
12,97.0,0.7574928446810669,0.6427997464011659,0.8149970985581898,0.5841763151871882
13,98.0,0.7583841473094571,0.6427997464011659,0.815353594781651,0.5841763151871882
14,98.0,0.7596771655877822,0.6655206349828349,0.815353594781651,0.5841763151871882
15,98.0,0.7614383438855562,0.6893160409052536,0.815353594781651,0.5841763151871882
16,97.0,0.7626282215873781,0.6893160409052536,0.815353594781651,0.5841763151871882
17,97.0,0.7639470999220686,0.6893160409052536,0.8156664831089739,0.5841763151871882
18,96.0,0.7643550241303814,0.6893160409052536,0.8158715168715481,0.5841763151871882
19,96.0,0.764628787948897,0.6893160409052536,0.816510415914379,0.5841763151871882


==> figures/simulationresults/wheelbot_simulation_random_mean_min_max_reward.csv <==
epoch,mean,min,max,mean_initial
0.0,-0.07248689976700103,-0.2008533127557878,-0.03877134797685512,-0.07248689976700103
1.0,-0.0567939761547119,-0.09529122353685768,-0.03877134797685512,-0.07248689976700103
2.0,-0.055917723352645075,-0.09529122353685768,-0.03877134797685512,-0.07248689976700103
3.0,-0.051884289229085084,-0.07600921149114055,-0.03877134797685512,-0.07248689976700103
4.0,-0.05178838740865335,-0.07600921149114055,-0.03877134797685512,-0.07248689976700103
5.0,-0.05170890547464319,-0.07600921149114055,-0.03877134797685512,-0.07248689976700103
6.0,-0.048317616891405984,-0.06446292002786122,-0.03877134797685512,-0.07248689976700103
7.0,-0.04735990399916719,-0.06446292002786122,-0.03877134797685512,-0.07248689976700103
8.0,-0.046341066090039934,-0.06446292002786122,-0.03877134797685512,-0.07248689976700103
9.0,-0.046341066090039934,-0.06446292002786122,-0.03877134797685512,-0.07248689976700103
10.0,-0.045676536089745506,-0.061437076982237236,-0.03877134797685512,-0.07248689976700103
11.0,-0.045676536089745506,-0.061437076982237236,-0.03877134797685512,-0.07248689976700103
12.0,-0.04498859900051278,-0.061437076982237236,-0.03877134797685512,-0.07248689976700103
13.0,-0.042733779788627475,-0.05300501871272166,-0.03471306606235425,-0.07248689976700103
14.0,-0.042733779788627475,-0.05300501871272166,-0.03471306606235425,-0.07248689976700103
15.0,-0.04179791813519254,-0.050275339247022446,-0.03471306606235425,-0.07248689976700103
16.0,-0.04179791813519254,-0.050275339247022446,-0.03471306606235425,-0.07248689976700103
17.0,-0.041782957146109745,-0.050275339247022446,-0.03471306606235425,-0.07248689976700103
18.0,-0.041547162821025226,-0.047414856533075776,-0.03471306606235425,-0.07248689976700103
19.0,-0.04099819272138681,-0.04622436303443644,-0.03471306606235425,-0.07248689976700103


==> figures/simulationresults/wheelbot_simulation_turbo_mean_min_max_reward.csv <==
epoch,mean,min,max,mean_initial
0.0,-0.04862352056590775,-0.06492131714372798,-0.034629605152140495,-0.04862352056590775
1.0,-0.04862352056590775,-0.06492131714372798,-0.034629605152140495,-0.04862352056590775
2.0,-0.04805783156386942,-0.06492131714372798,-0.034629605152140495,-0.04862352056590775
3.0,-0.04540725253337471,-0.061328096780441266,-0.032504887250676906,-0.04862352056590775
4.0,-0.044080941912737356,-0.059946964174327974,-0.032504887250676906,-0.04862352056590775
5.0,-0.043816358281965284,-0.059946964174327974,-0.032504887250676906,-0.04862352056590775
6.0,-0.04160011878850199,-0.059946964174327974,-0.032504887250676906,-0.04862352056590775
7.0,-0.040518639502783727,-0.0523658480470765,-0.03149013660400117,-0.04862352056590775
8.0,-0.037948679120836985,-0.048014754171746214,-0.030657222606921858,-0.04862352056590775
9.0,-0.03776239541675411,-0.048014754171746214,-0.030657222606921858,-0.04862352056590775
10.0,-0.03745213318792289,-0.04716217441063307,-0.030657222606921858,-0.04862352056590775
11.0,-0.03686644409686361,-0.044734897237174415,-0.029630096752390412,-0.04862352056590775
12.0,-0.03640969198844542,-0.04378027195223157,-0.029630096752390412,-0.04862352056590775
13.0,-0.035976124110391486,-0.04378027195223157,-0.029630096752390412,-0.04862352056590775
14.0,-0.03569661400121153,-0.04378027195223157,-0.029630096752390412,-0.04862352056590775
15.0,-0.0355300057285569,-0.04378027195223157,-0.029630096752390412,-0.04862352056590775
16.0,-0.03540766257337532,-0.04261286114870511,-0.029630096752390412,-0.04862352056590775
17.0,-0.03539555210671263,-0.04261286114870511,-0.029630096752390412,-0.04862352056590775
18.0,-0.03531699092086389,-0.04261286114870511,-0.029630096752390412,-0.04862352056590775
19.0,-0.03479591406421885,-0.04261286114870511,-0.029445432951301097,-0.04862352056590775

